(Sparse) Attention to the Details: Preserving Spectral Fidelity in ML-based Weather Forecasting Models

We introduce Mosaic, a probabilistic weather forecasting model that addresses three failure modes of spectral degradation in ML-based weather prediction: spectral damping (statistical), high-frequency aliasing (architectural), and residual high-frequency leakage (parametric). Mosaic generates ensemble members through learned functional perturbations and operates on native-resolution grids via mesh-aligned block-sparse attention, a hardware-aligned mechanism that captures long-range dependencies at linear cost by sharing keys and values across spatially adjacent queries. At 1.5{\deg} resolution with 214M parameters, Mosaic matches or outperforms models trained on 6$\times$ finer resolution on key variables and achieves state-of-the-art results among 1.5{\deg} models, producing well-calibrated ensembles whose individual members exhibit near-perfect spectral alignment across all resolved frequencies. A 24-member, 10-day forecast takes under 12s on a single H100~GPU. Code is available at https://github.com/maxxxzdn/mosaic.

==> figures/spectra/era5/wind/ratio/archesgen_2020_agg.dat <==
n	ratio
1	0.98626793
2	1.08082133
3	1.04859451
4	0.94701729
5	0.94563019
6	0.9683621
7	0.99406373
8	0.9745644
9	1.08819754
10	1.00148169
11	0.9915637
12	0.98222864
13	0.999827
14	1.03459786
15	1.00791113
16	0.98556154
17	0.98972618
18	1.04986016
19	1.00403018
20	1.0009491
21	1.00801376
22	0.99083809
23	0.98499972
24	0.99205368
25	0.98255376
26	1.01484096
27	0.99839739
28	0.98459983
29	0.98210867
30	0.98358395
31	0.98556662
32	0.98654818
33	1.0045653
34	1.00520739
35	0.99864197
36	0.99996207
37	1.00460257
38	0.9990759
39	1.01550243
40	0.98821831
41	1.01311229
42	1.00845244
43	1.00149807
44	1.00700586
45	1.00270389
46	1.02243505
47	1.00230222
48	0.99843115
49	0.99441741
50	0.99062862
51	1.01045251
52	0.98213499
53	1.00906869
54	0.9816885
55	0.99444249
56	0.97746532
57	0.98990305
58	0.99453057
59	0.97800267
60	0.98847621
61	0.97708894
62	0.97965899
63	0.984207
64	0.98501358
65	0.97729375
66	0.97317593
67	0.98874181
68	0.99543047
69	0.98161037
70	1.00098129
71	0.96494869
72	0.98137296
73	0.97416882
74	0.98100713
75	0.98913934
76	0.97275902
77	0.97484441
78	0.98497425
79	0.97109599
80	0.9774898
81	0.97755351
82	0.97892502
83	0.96903673
84	0.97942169
85	0.9926657
86	0.97960654
87	0.9794838
88	0.97925056
89	0.98338699
90	0.97837289
91	0.98319074
92	0.96624919
93	0.97190869
94	0.97102027
95	0.96684535
96	0.98317448
97	0.9634707
98	0.96976669
99	0.96199753
100	0.98209155
101	0.95236013
102	0.96983311
103	0.96286217
104	0.95279025
105	0.96543273
106	0.95770805
107	0.95323622
108	0.96788265
109	0.95239414
110	0.94124174
111	0.94507746
112	0.95532965
113	0.96187446
114	0.95527511
115	0.9610305
116	0.96140166
117	0.95358749
118	0.95605683
119	0.9631058
120	0.95769534


==> figures/spectra/era5/wind/ratio/archesweathermx4_2020_agg.dat <==
n	ratio
1	0.97737172
2	1.07734760
3	1.04883622
4	0.94606506
5	0.95974234
6	0.97737008
7	0.98838466
8	0.98308188
9	1.07424385
10	0.99436261
11	0.98932234
12	0.98021987
13	0.98880158
14	1.02487648
15	0.99809974
16	0.96988789
17	0.98075628
18	1.03124163
19	0.99171666
20	0.97919470
21	0.97991806
22	0.95795904
23	0.95868890
24	0.95578426
25	0.94730072
26	0.97397307
27	0.95677874
28	0.94732521
29	0.94389974
30	0.93599958
31	0.93419543
32	0.92464480
33	0.93071838
34	0.93790649
35	0.92803789
36	0.92131464
37	0.92154855
38	0.91090108
39	0.91602257
40	0.89008388
41	0.90623666
42	0.88939570
43	0.89036244
44	0.88618485
45	0.87311499
46	0.88395957
47	0.86644859
48	0.85752953
49	0.84838250
50	0.84259082
51	0.84875503
52	0.82297207
53	0.83859707
54	0.81559509
55	0.81701048
56	0.81172009
57	0.80405396
58	0.80733326
59	0.79989173
60	0.79504823
61	0.78337373
62	0.76950648
63	0.77849337
64	0.78031980
65	0.76111074
66	0.76568781
67	0.76245439
68	0.75874292
69	0.74246648
70	0.75650945
71	0.73672708
72	0.73585972
73	0.73049629
74	0.72431348
75	0.71984023
76	0.71345923
77	0.70878406
78	0.69476961
79	0.69115861
80	0.69190728
81	0.68806752
82	0.68642717
83	0.68023650
84	0.67388792
85	0.67135254
86	0.66609990
87	0.65941566
88	0.65667162
89	0.65299863
90	0.64789071
91	0.63619740
92	0.62675302
93	0.62478273
94	0.62049094
95	0.60880164
96	0.61269474
97	0.59626901
98	0.58600701
99	0.58242340
100	0.58570826
101	0.57075545
102	0.56379130
103	0.56458985
104	0.55141908
105	0.55052271
106	0.54559997
107	0.54195602
108	0.53634338
109	0.52227865
110	0.52183941
111	0.50767749
112	0.51154905
113	0.50009979
114	0.50056734
115	0.48758266
116	0.49103993
117	0.48237775
118	0.48070852
119	0.47692263
120	0.46900911


==> figures/spectra/era5/wind/ratio/mosaic_2020_agg.dat <==
n	ratio
1	0.99784921
2	1.00364987
3	0.99800742
4	1.00121184
5	1.00308154
6	1.00072494
7	0.99946155
8	1.00148180
9	1.00092125
10	0.99985465
11	0.99860618
12	1.00242907
13	1.00159752
14	1.00136167
15	1.00113128
16	1.00253455
17	1.00239768
18	1.00271247
19	1.00360696
20	1.00063235
21	1.00232892
22	1.00167811
23	1.00086061
24	1.00242391
25	0.99958105
26	1.00063863
27	0.99898249
28	1.00103385
29	0.99924469
30	0.99611617
31	0.99834926
32	0.99102791
33	1.00034884
34	0.99754224
35	0.99244089
36	0.99622030
37	0.99821513
38	0.99244127
39	0.99272591
40	0.98953282
41	0.99144378
42	0.99024967
43	0.99189138
44	0.98909332
45	0.99133516
46	0.98966993
47	0.98930957
48	0.98739824
49	0.98550330
50	0.98552389
51	0.98245611
52	0.97822301
53	0.98413558
54	0.97614718
55	0.97643814
56	0.97735630
57	0.97176087
58	0.97548690
59	0.97350112
60	0.97680340
61	0.97658000
62	0.97077354
63	0.98073349
64	0.97932478
65	0.97130264
66	0.97601492
67	0.97870986
68	0.97865317
69	0.97321320
70	0.97890189
71	0.96669879
72	0.96680624
73	0.97640925
74	0.97441198
75	0.97070387
76	0.97416588
77	0.97598638
78	0.97697825
79	0.96568853
80	0.97930319
81	0.97558489
82	0.97954840
83	0.97860979
84	0.97645827
85	0.98241410
86	0.97370058
87	0.97815913
88	0.97272881
89	0.97905210
90	0.97679536
91	0.97411414
92	0.97271343
93	0.97496605
94	0.97807961
95	0.98215661
96	0.98615439
97	0.98398126
98	0.99022143
99	0.98440086
100	0.98636261
101	0.98794430
102	0.97942999
103	0.97435770
104	0.98712917
105	0.97831215
106	0.98227576
107	0.97708901
108	0.97535539
109	0.97468305
110	0.97052130
111	0.96716488
112	0.96968054
113	0.97466328
114	0.96756957
115	0.97138112
116	0.97381527
117	0.98413802
118	0.96545167
119	0.98500261
120	0.97384731


==> figures/spectra/era5/wind/ratio/mosaic_comp_2020_agg.dat <==
n	ratio
1	0.99788215
2	0.99975191
3	0.99873086
4	1.00099162
5	1.00407111
6	1.00216312
7	0.99795047
8	0.99922843
9	1.00006704
10	0.99834680
11	0.99845238
12	0.99998651
13	1.00172366
14	0.99976580
15	1.00144160
16	1.00465718
17	1.00274465
18	1.00352428
19	1.00258310
20	1.00002199
21	1.00350865
22	1.00080921
23	0.99868118
24	0.99977229
25	0.99817889
26	0.99757770
27	0.99724262
28	1.00063100
29	0.99628978
30	0.99461888
31	0.99555035
32	0.98993783
33	0.99791577
34	0.99307988
35	0.99259555
36	0.99130649
37	0.99498319
38	0.99139999
39	0.99064297
40	0.98776356
41	0.99039961
42	0.98864819
43	0.99214981
44	0.98845013
45	0.99171084
46	0.99152068
47	0.98930839
48	0.98480069
49	0.98708048
50	0.98671179
51	0.98460527
52	0.97782421
53	0.98533620
54	0.97715740
55	0.97804434
56	0.97945200
57	0.97283465
58	0.97862815
59	0.97594253
60	0.97974618
61	0.97271801
62	0.96786611
63	0.98189256
64	0.97821483
65	0.97255464
66	0.97382044
67	0.97501589
68	0.97247197
69	0.96998603
70	0.97450932
71	0.96123821
72	0.96169608
73	0.96902359
74	0.96840097
75	0.96052154
76	0.96346935
77	0.96991696
78	0.97135274
79	0.95667162
80	0.97105065
81	0.96862936
82	0.96887939
83	0.96992265
84	0.96662688
85	0.97598414
86	0.96723100
87	0.96905277
88	0.96462587
89	0.97034354
90	0.97171719
91	0.96917327
92	0.96590810
93	0.97154916
94	0.97261630
95	0.97859236
96	0.97910330
97	0.98564622
98	0.98391167
99	0.98308620
100	0.99134363
101	0.98655574
102	0.98179464
103	0.97641987
104	0.99165944
105	0.98680941
106	0.99016827
107	0.99153405
108	0.99056673
109	0.98916009
110	0.98727013
111	0.98651083
112	0.99115584
113	0.99844237
114	0.99405544
115	1.00040588
116	1.00500180
117	1.01736344
118	1.00707601
119	1.02571723
120	1.01706597


==> figures/spectra/era5/wind/ratio/mosaic_res_2020_agg.dat <==
n	ratio
1	0.99873863
2	1.00545032
3	0.99484503
4	1.00048751
5	1.00438033
6	1.00138506
7	0.99518213
8	0.99778588
9	0.99840315
10	0.99832415
11	0.9966047
12	0.9979537
13	0.99712631
14	0.995753
15	0.99691997
16	0.99912003
17	0.99601684
18	0.99970974
19	0.99611783
20	0.99258126
21	0.99591738
22	0.99105182
23	0.99172163
24	0.99205909
25	0.99482401
26	0.99016302
27	0.98858078
28	0.99349405
29	0.98559258
30	0.98426831
31	0.98588341
32	0.9778531
33	0.9784398
34	0.97610142
35	0.97902671
36	0.97934441
37	0.97939127
38	0.97353346
39	0.97567774
40	0.97017638
41	0.97359759
42	0.97233929
43	0.97100341
44	0.9706032
45	0.97313588
46	0.96672023
47	0.96740511
48	0.96404523
49	0.96104078
50	0.95947171
51	0.96052642
52	0.9612362
53	0.96461639
54	0.95385357
55	0.9555473
56	0.95889039
57	0.95440671
58	0.95684883
59	0.95500494
60	0.95739229
61	0.95477328
62	0.949663
63	0.96210286
64	0.95874673
65	0.95103004
66	0.95311805
67	0.95275875
68	0.95815146
69	0.95656743
70	0.95519126
71	0.95264651
72	0.95437761
73	0.95714521
74	0.96203746
75	0.95181891
76	0.95628999
77	0.95494158
78	0.95822575
79	0.95730507
80	0.95809845
81	0.95667119
82	0.95933037
83	0.96015567
84	0.95959991
85	0.96068954
86	0.96217535
87	0.95981839
88	0.96854466
89	0.9665231
90	0.96841213
91	0.96608209
92	0.96845219
93	0.96872073
94	0.96959205
95	0.97099518
96	0.97528088
97	0.97099728
98	0.97201784
99	0.9747992
100	0.97217632
101	0.97390789
102	0.97289102
103	0.97383991
104	0.97701396
105	0.98209759
106	0.97612732
107	0.98253726
108	0.98198862
109	0.98454753
110	0.98149712
111	0.98799894
112	0.98364394
113	0.9895975
114	0.98880297
115	0.98365908
116	0.99490136
117	0.99307248
118	0.99099616
119	0.99661375
120	0.99972336


==> figures/spectra/era5/wind/ratio/stormer_2020_agg.dat <==
n	ratio
1	0.98788330
2	1.08345406
3	1.04863067
4	0.93715651
5	0.95637126
6	0.97062328
7	0.97773686
8	0.96967556
9	1.05687439
10	0.97483465
11	0.96725030
12	0.95418861
13	0.95833067
14	0.98860780
15	0.96051551
16	0.92915595
17	0.93733316
18	0.97886161
19	0.93745397
20	0.91852431
21	0.91602663
22	0.89248968
23	0.88751940
24	0.87939862
25	0.86802914
26	0.88676739
27	0.86596883
28	0.85222142
29	0.84294856
30	0.83391672
31	0.82283801
32	0.81005409
33	0.80887220
34	0.81078230
35	0.79640332
36	0.78537667
37	0.77981968
38	0.76500878
39	0.76016386
40	0.73535118
41	0.74589146
42	0.72114137
43	0.71933434
44	0.71275612
45	0.69581490
46	0.69623809
47	0.67732114
48	0.66665918
49	0.65135136
50	0.64499703
51	0.64629632
52	0.61973075
53	0.62517626
54	0.60805305
55	0.60065143
56	0.59370662
57	0.58111975
58	0.57965888
59	0.56903512
60	0.56121993
61	0.54881482
62	0.53489004
63	0.53825971
64	0.53441584
65	0.51727920
66	0.52114864
67	0.51046843
68	0.50543542
69	0.49131226
70	0.49686884
71	0.47894686
72	0.47679861
73	0.46680867
74	0.46012773
75	0.45439909
76	0.44851791
77	0.44015773
78	0.42590291
79	0.42571482
80	0.42209329
81	0.41038899
82	0.41095622
83	0.40800277
84	0.39914318
85	0.39455986
86	0.39178072
87	0.38086777
88	0.37455707
89	0.37104748
90	0.36814729
91	0.35822674
92	0.34977433
93	0.34976985
94	0.34253261
95	0.33384797
96	0.33142391
97	0.32389782
98	0.31721285
99	0.31511483
100	0.31082769
101	0.30400482
102	0.30508031
103	0.30035898
104	0.29740344
105	0.29193405
106	0.28326398
107	0.28216280
108	0.27759107
109	0.26873891
110	0.27183404
111	0.27148717
112	0.26882628
113	0.26299827
114	0.26071229
115	0.25596325
116	0.25554839
117	0.25072810
118	0.24736852
119	0.24388389
120	0.23845245


==> figures/spectra/hres/ke/1/hres.dat <==
n spectrum
30 0.12724252762305463
31 0.08877056787416218
32 0.10682462239427667
33 0.13764229788650761
34 0.09678757395609677
35 0.13965575045391498
36 0.11788219829304847
37 0.10884244517695091
38 0.08511431398359931
39 0.08813660961951668
40 0.07028308474491832
41 0.07831590727466703
42 0.08715773882995226
43 0.07249836517141466
44 0.06061028914466822
45 0.06722434542921034
46 0.05025758696615112
47 0.05432928902327845
48 0.06269544314794767
49 0.05713552016656338
50 0.047612622198287255
51 0.04822051548036924
52 0.05661092562624544
53 0.04052282852172154
54 0.0454922675907348
55 0.039859156931955735
56 0.03245473144386665
57 0.0401329722077705
58 0.032804498449051894
59 0.03346935895119973
60 0.02592635608278618
61 0.02816887619624142
62 0.022407497035291615
63 0.03239538407244888
64 0.021009757645945572
65 0.02445356461726507
66 0.023542197556691742
67 0.01873406781314115
68 0.022159326651679585
69 0.020040874245812523
70 0.02065235629279493
71 0.014270759662781945
72 0.01794673456183286
73 0.020465046613126887
74 0.019588553139515616
75 0.017979822346900678
76 0.017434483403473845
77 0.01737955069935214
78 0.017727463024865185
79 0.01755971448783895
80 0.015771948015880798
81 0.013337447324949105
82 0.015596713604826774
83 0.017856847449875844
84 0.015102223361747307
85 0.014885782340310443
86 0.012021843866499536
87 0.011869048872388576
88 0.013154967922377189
89 0.010203683096262902
90 0.013472853862156586
91 0.010726819381906425
92 0.009319879121716279
93 0.01031374805954429
94 0.010026032384081292
95 0.008499015809667913
96 0.009168796248685539
97 0.009578605229513155
98 0.00953170711134688
99 0.010134189620033134
100 0.010759029497006991
101 0.008891394469094387
102 0.007990266920318113
103 0.00849768016389621
104 0.008380639164603524
105 0.007575367777674601
106 0.008235875565099731
107 0.008367003134306938
108 0.008254142745359317
109 0.005436058110537651
110 0.007335403699535526
111 0.009703554160192245
112 0.006408168724362688
113 0.00708556802623264
114 0.007892865995910815
115 0.006497655126407077
116 0.006982426760948098
117 0.00588279816427007
118 0.006468375765956984
119 0.006874177342965604
120 0.005685669131953354


==> figures/spectra/hres/ke/1/mosaic_first.dat <==
n spectrum
30 0.15175121447758444
31 0.10212389104790191
32 0.0866849320041374
33 0.12347728397790388
34 0.10784849723402448
35 0.1232954872845256
36 0.12926361091617744
37 0.07918287130329273
38 0.07673792129278621
39 0.07568311045602036
40 0.07208866707108191
41 0.07268674479755063
42 0.07982640358257448
43 0.08182386140743454
44 0.07088413679891606
45 0.08253482334472756
46 0.0465353530089297
47 0.05465834958359475
48 0.05648261181433655
49 0.05154805964878094
50 0.04694981434783876
51 0.04119429464074037
52 0.043457889892962766
53 0.04123994312229935
54 0.04375284993249799
55 0.044486937864459675
56 0.035304724639212866
57 0.039284414002532325
58 0.035075828028648254
59 0.03773282690548517
60 0.02991168899020273
61 0.027489419047750208
62 0.020572661649789374
63 0.03238382786052793
64 0.02441716612830737
65 0.027644822099550444
66 0.021293166567721074
67 0.02349313728088971
68 0.021579865416074432
69 0.021759933331013216
70 0.01979352323002014
71 0.018858451037339394
72 0.022059941419910502
73 0.021203949448514833
74 0.0227665814192254
75 0.017731433766845973
76 0.020322931021564433
77 0.0167131881049157
78 0.016608358939606313
79 0.015829272044798594
80 0.014760259837796375
81 0.012697318404111535
82 0.015284203990751272
83 0.016512019418172118
84 0.012956712295443849
85 0.01422100602018873
86 0.01330462604749987
87 0.011461416060337851
88 0.011862828009912257
89 0.009553568062407989
90 0.01210972576659166
91 0.009466788852747926
92 0.010083688071266524
93 0.008838184577609586
94 0.010536316584133468
95 0.008999530298962955
96 0.00947768468721039
97 0.009569186309918876
98 0.008330595503696636
99 0.009484067149953361
100 0.010286644928787399
101 0.007675402214346363
102 0.007872630129795968
103 0.009261795291592653
104 0.007583291189172403
105 0.007568435395235534
106 0.007369381515329627
107 0.007937258645635437
108 0.008609814094940327
109 0.006029984800536889
110 0.0066145014694699664
111 0.00813385779234351
112 0.006281132142217847
113 0.007422498901613266
114 0.008170884203107987
115 0.0065295541812105465
116 0.00631900394592963
117 0.005821773512588715
118 0.007751937816656156
119 0.006593669280353935
120 0.005689157459762045


==> figures/spectra/hres/ke/1/mosaic_mean.dat <==
n spectrum
30 0.09970004444063407
31 0.0695413150713026
32 0.06477336825382685
33 0.08850146055741233
34 0.0786173254619178
35 0.07876532476263698
36 0.08891777820726478
37 0.06750906894148742
38 0.0677578582814785
39 0.06676856968380351
40 0.05200312002649858
41 0.06217988225153871
42 0.05864590066887483
43 0.05554676582489285
44 0.04812869839478248
45 0.051756836806392745
46 0.031849428539532126
47 0.038886619296958295
48 0.04085093060369322
49 0.04272493815251406
50 0.032048329765091595
51 0.028945615293595288
52 0.030736566560202606
53 0.030935116448503913
54 0.03182933233662933
55 0.034671490836838355
56 0.028363602336290452
57 0.029624283966802945
58 0.02116033746959827
59 0.022810588760146862
60 0.019484080755520005
61 0.022656374884145326
62 0.017752046733572842
63 0.0263916803592898
64 0.01797095546906346
65 0.019193458655300054
66 0.017138429100695716
67 0.015264984110638733
68 0.015811884077583088
69 0.01514802775319203
70 0.015823138096035378
71 0.014023881422209714
72 0.01371963939048549
73 0.016200763713835425
74 0.016493550543743428
75 0.01259845773673456
76 0.014491191171128822
77 0.011412679232619082
78 0.011475682041329312
79 0.012394269359960939
80 0.010507932814920101
81 0.009788896378637793
82 0.01148940045998022
83 0.011787966587697141
84 0.009377916377823111
85 0.010083164526524503
86 0.009381494798474912
87 0.00834321518474197
88 0.008580793382751918
89 0.006428472551245032
90 0.009525559217480415
91 0.007237371723287995
92 0.0068496100180461
93 0.006790268171578257
94 0.0074624685441565235
95 0.005700619503716156
96 0.00684992960519025
97 0.00703281784335631
98 0.00571171556134142
99 0.006372387729478084
100 0.007313156911376758
101 0.005408887705760172
102 0.0062234763720429125
103 0.006685407218994131
104 0.005432346843526626
105 0.005195857830589514
106 0.0051883442012745536
107 0.0050562670876383355
108 0.005862198210200664
109 0.003997305807173503
110 0.0046197409949852025
111 0.0057250452933567605
112 0.004536826479318978
113 0.005123089618057393
114 0.0054731848130317486
115 0.004316238112489445
116 0.0042973802062075146
117 0.003883108671258412
118 0.004568386365428702
119 0.004252608896070125
120 0.0036790952582968274


==> figures/spectra/hres/ke/2/hres.dat <==
n spectrum
30 0.15606373928642772
31 0.10138675115814771
32 0.09399164249408784
33 0.0941471153183957
34 0.08094402086382463
35 0.0806940729956804
36 0.08358281591812008
37 0.08672832931830382
38 0.08041998064104816
39 0.09379434221600397
40 0.08276568452417973
41 0.07458207451608878
42 0.07875648107662221
43 0.061266751824772064
44 0.06977377421102736
45 0.051678208635428324
46 0.058281215263468134
47 0.0468719675802384
48 0.0468193639482319
49 0.04412443183115604
50 0.04939958249973627
51 0.057614196011868624
52 0.04893698546799502
53 0.047331430809500946
54 0.06277448124739218
55 0.04224938835106044
56 0.034982068070926506
57 0.03817664728399002
58 0.03855686305015335
59 0.031543486335446874
60 0.0291558365198097
61 0.027224264103289465
62 0.026124254489538142
63 0.02816196069273763
64 0.025704740241041257
65 0.024579985846264307
66 0.02525931175150802
67 0.023340012062115646
68 0.02278736297434544
69 0.018221901160706197
70 0.01834870710372135
71 0.01665150408684942
72 0.014652072902242304
73 0.016404238971134733
74 0.01516119612217788
75 0.014818422435081267
76 0.01608178675422722
77 0.015152603417322899
78 0.015538403766383938
79 0.013920558545944766
80 0.01376347343217767
81 0.013903662077310915
82 0.01293729777482436
83 0.013926657066144444
84 0.01080914815469957
85 0.012159922615526307
86 0.012983196899048859
87 0.01198169613513134
88 0.0121858547659724
89 0.011008275072500955
90 0.011267931738195082
91 0.010891953946073195
92 0.010423917892657623
93 0.010109480351976435
94 0.00868549507064775
95 0.007630123409926781
96 0.009998745813340358
97 0.010186303397797636
98 0.00875423039711893
99 0.008599095459082853
100 0.00898292847974087
101 0.007363016126403032
102 0.008487630262765224
103 0.00827336392353812
104 0.007986168793069877
105 0.006781993711820771
106 0.008100858047163952
107 0.00854098248184835
108 0.008375563147703404
109 0.006031776560304564
110 0.007502291451431793
111 0.008437244304029395
112 0.0064529867168789355
113 0.007289714255079414
114 0.007550202584036652
115 0.006605058076951937
116 0.00683769534047792
117 0.007771819822652192
118 0.0062466033668242505
119 0.0066280339979473794
120 0.006652804267292654


==> figures/spectra/hres/ke/2/mosaic_first.dat <==
n spectrum
30 0.15264622863397279
31 0.11528993384209738
32 0.12309021194967557
33 0.11032046297807682
34 0.06840475197937357
35 0.07985937449765589
36 0.07959206087552656
37 0.06892236406235962
38 0.06130084927444765
39 0.07602950310880738
40 0.06473783610151007
41 0.06859271786127016
42 0.07136880216439401
43 0.0736503948844203
44 0.05643010960127798
45 0.058815434030632704
46 0.04965907963183101
47 0.04998899655136842
48 0.05092553834593237
49 0.04994770439943381
50 0.04586333040935012
51 0.04857015787662297
52 0.04723112755091435
53 0.04983309623966041
54 0.053442067968775236
55 0.03948810887941542
56 0.03696827352266137
57 0.033386037250550574
58 0.034374928614452974
59 0.0296945025062242
60 0.02492362396926165
61 0.02782405029723791
62 0.025490164779721138
63 0.02848194613901072
64 0.026364890072451838
65 0.026541035059222548
66 0.0257068918924755
67 0.021310182244796524
68 0.02043151620109016
69 0.019041207266309923
70 0.019230205721998996
71 0.019764736272808583
72 0.016163980091706776
73 0.015349491914071683
74 0.018314951969953433
75 0.01634582331423185
76 0.01679175188508862
77 0.013948031662042195
78 0.01500954827507113
79 0.01630761784925724
80 0.01578929628279401
81 0.013864546179835669
82 0.015207821166072694
83 0.014905581421562925
84 0.012593603821806805
85 0.014071179783171808
86 0.011456659230788641
87 0.010489542842929425
88 0.012797036271258739
89 0.010578818740422425
90 0.011222132817871436
91 0.010763193876277877
92 0.009514020910060237
93 0.009942496293713405
94 0.009415208821629942
95 0.008913565680840608
96 0.009552466429958183
97 0.009427827322919607
98 0.009022632087420317
99 0.009218087266061402
100 0.009766256213392908
101 0.0092865833731877
102 0.008525524608975762
103 0.00916433902447326
104 0.008133221841724823
105 0.008376376604745803
106 0.008973779038850492
107 0.008242449352578979
108 0.006649554605034201
109 0.007323338079777826
110 0.007972925371813957
111 0.008714250495213459
112 0.007980542208843741
113 0.006289948695595864
114 0.007239846239222021
115 0.006376621615828077
116 0.007398832989769423
117 0.006790435870462561
118 0.00647991942705918
119 0.007835126730005658
120 0.007446781949355194


==> figures/spectra/hres/ke/2/mosaic_mean.dat <==
n spectrum
30 0.1006960594650658
31 0.07714201813063237
32 0.08277019614390319
33 0.08077830276744893
34 0.04570085785841951
35 0.06526590797448456
36 0.05434851190876035
37 0.05835147860116571
38 0.052814498335911265
39 0.05864530096511998
40 0.06208930752058673
41 0.05509075069268363
42 0.059032566196543984
43 0.05438760215558252
44 0.04643587732321805
45 0.04506518912769934
46 0.042655959756776815
47 0.03693565371001942
48 0.04081662618625732
49 0.03621092315669744
50 0.03659020201785053
51 0.042487958563008535
52 0.03973932836930798
53 0.037020238665341265
54 0.04424353469391894
55 0.030092103644635076
56 0.026972206822886098
57 0.028198719249440323
58 0.023233810779561458
59 0.024384108887862913
60 0.021537484615357864
61 0.02148515055196003
62 0.020365369732099316
63 0.020310444347902107
64 0.021352064719255326
65 0.019730063260119023
66 0.019718589716589484
67 0.015614935752556793
68 0.01540489496022497
69 0.013566890868596783
70 0.012976138679725246
71 0.013592931980706175
72 0.012065817153599355
73 0.011905298177293015
74 0.013698498084784658
75 0.011237661624060771
76 0.013657907720821781
77 0.010523773227847328
78 0.011558747415754361
79 0.012547034452707433
80 0.011143849507145982
81 0.011528478412822153
82 0.012560595144046924
83 0.0116044771521456
84 0.008494543922174753
85 0.00929846815674502
86 0.010298698870697544
87 0.007768687661743937
88 0.009324603385867557
89 0.007567137733752796
90 0.008317936186570955
91 0.007854792664492427
92 0.006397147193362145
93 0.0074945479749440975
94 0.007092791918352592
95 0.005907056953645372
96 0.0072769034730699265
97 0.007420309692562117
98 0.006239700765936926
99 0.007082542107509981
100 0.006944594334762607
101 0.006765878563544139
102 0.006613451831400002
103 0.006540494312323229
104 0.005733513244891608
105 0.006001379966084818
106 0.005590398140453601
107 0.0059863062761853925
108 0.005125670336212202
109 0.005004447047644812
110 0.005872890128937554
111 0.00611557212727541
112 0.005096151373021083
113 0.0051070645117844435
114 0.005877081366359652
115 0.00453529800190473
116 0.005118984802676691
117 0.00565714747783733
118 0.005349201039326063
119 0.0053568692266762405
120 0.005073363674707909


==> figures/spectra/hres/ke/3/hres.dat <==
n spectrum
30 0.15320346458446257
31 0.1368205534747765
32 0.0943081228429375
33 0.09710569438226888
34 0.07967969147198639
35 0.0748171443515195
36 0.06012005852443214
37 0.0733062361307798
38 0.07786413905422365
39 0.06559604458829651
40 0.07546671016166574
41 0.07973175092700896
42 0.07552672911381692
43 0.07146406985029627
44 0.05624113877123874
45 0.06347619922480566
46 0.043855502668145946
47 0.05646465533649993
48 0.055160046372744576
49 0.0459117771076948
50 0.055503440224254796
51 0.05481497909315762
52 0.05546925796247465
53 0.0396006425579785
54 0.04323135025609362
55 0.03893709495011034
56 0.03145247521116344
57 0.030447432448662874
58 0.026298579387312036
59 0.02586990253209069
60 0.0317373224341813
61 0.031165415912566434
62 0.025287932828731936
63 0.022717904880113014
64 0.02126354867881072
65 0.02194590714544163
66 0.022937674101179008
67 0.02059054573518978
68 0.01833508294866551
69 0.016862168639064302
70 0.017242496295486492
71 0.01688400762683239
72 0.017266772823119093
73 0.014278809438353975
74 0.01703565310053438
75 0.01518417328069896
76 0.016229982111733352
77 0.013590672983195613
78 0.012883458533016128
79 0.018972778952343856
80 0.015355902836747197
81 0.015146216013601936
82 0.01499927307922727
83 0.013586068877967677
84 0.010157095569286134
85 0.013598302177961312
86 0.01205031565143609
87 0.011438914161872683
88 0.010537281175557875
89 0.00858970073646893
90 0.01030663307620448
91 0.010424590381687176
92 0.009840464140976102
93 0.011322618910525124
94 0.007975061068312653
95 0.009775487741962446
96 0.009765714721735621
97 0.011390396175513136
98 0.008388192516138676
99 0.008234999414158572
100 0.009835444054286727
101 0.008945247680850515
102 0.008053076218919621
103 0.009040844218657253
104 0.007288225047590373
105 0.008424383334242433
106 0.0075846049409208395
107 0.008198980893752698
108 0.006398135009246929
109 0.006855856269387058
110 0.008084097926164917
111 0.009381020073781117
112 0.007183331953947274
113 0.007425796628973932
114 0.007933725186024684
115 0.006457163555874256
116 0.008486086308968414
117 0.0065146026417443855
118 0.00639784927011414
119 0.0071159790888766
120 0.0056433364569864145


==> figures/spectra/hres/ke/3/mosaic_first.dat <==
n spectrum
30 0.12710730664264253
31 0.12310765233146082
32 0.08955948138249589
33 0.09908200070465531
34 0.06916870157770347
35 0.07463861775855439
36 0.0855037310838566
37 0.08517927631717907
38 0.07494058003218597
39 0.07225035380018674
40 0.0701439845826024
41 0.0732237123226275
42 0.07871126998469083
43 0.0658200133201351
44 0.0643084435912037
45 0.07001523837377154
46 0.053116413406282016
47 0.05064533032451668
48 0.05422912407091901
49 0.03955045249405572
50 0.04381767456435008
51 0.049481925023396905
52 0.05472076496046959
53 0.04197947993132129
54 0.04817588515583168
55 0.038971702343426326
56 0.037225569722659904
57 0.028445637528450904
58 0.03320659421463465
59 0.02905924083349877
60 0.026731369006164553
61 0.03009176109532633
62 0.021474042613847992
63 0.022638452259549986
64 0.02181258873412053
65 0.022501361950755285
66 0.023450746611386658
67 0.021179878489320174
68 0.01821940232254894
69 0.01852841899484449
70 0.014203415604299989
71 0.014641793278261388
72 0.015561371110747985
73 0.01398709668060167
74 0.016175410857047053
75 0.01472692418368781
76 0.013708222446468042
77 0.01484728600627801
78 0.015325592832061545
79 0.015200241045223849
80 0.0150742798378322
81 0.012888938382353839
82 0.014270804465579798
83 0.013942956110399701
84 0.012471500830348214
85 0.012175960186283166
86 0.011164670762403992
87 0.01155847826402779
88 0.012037227975695102
89 0.0095907384370065
90 0.011321719388948957
91 0.011816537913256734
92 0.01017214596221662
93 0.011761201959248437
94 0.010004746029908165
95 0.009506918595428284
96 0.009342438088256569
97 0.010442122742638501
98 0.008169200383173609
99 0.009746818746258542
100 0.009582428909145194
101 0.009495153381745152
102 0.00879526169737043
103 0.008607090581919795
104 0.007519751175492716
105 0.008345405022350448
106 0.00883121888680026
107 0.008634912581634045
108 0.007415036191779004
109 0.007780430400506737
110 0.007922538217469667
111 0.008813082137502672
112 0.006426465402515924
113 0.006738392171741157
114 0.008173642734448113
115 0.00675327712900616
116 0.007210830300864942
117 0.007297151696571101
118 0.006622945416620934
119 0.007933881930174597
120 0.007278466797353366


==> figures/spectra/hres/ke/3/mosaic_mean.dat <==
n spectrum
30 0.10238026532936104
31 0.08132763836589767
32 0.07553262629961996
33 0.0827190054816842
34 0.05981111037598641
35 0.06349405412406814
36 0.06094750361413144
37 0.07278281937438486
38 0.06862585363262315
39 0.050172966687074855
40 0.06294465995524716
41 0.06757667849252597
42 0.06924909499390539
43 0.055678380099845964
44 0.05423266950600454
45 0.057969753306123355
46 0.043791916073389246
47 0.04326887124610482
48 0.04522708831008059
49 0.03608908121717339
50 0.03538463484704256
51 0.050370671452591484
52 0.04550204095541065
53 0.03701273884467598
54 0.04048739282679649
55 0.033107951492836796
56 0.02620826264896889
57 0.02306552519941784
58 0.02129540052095914
59 0.022997728033068175
60 0.0236140813618696
61 0.022880440820644284
62 0.018716111941951333
63 0.018799106224236608
64 0.01858565112956967
65 0.020183918830558794
66 0.021785189155934782
67 0.016304045659759576
68 0.017047833978862413
69 0.015055747008660306
70 0.011358592503924273
71 0.011782550477359491
72 0.011502920981823758
73 0.013311501907541056
74 0.014005031796639245
75 0.01043395672019877
76 0.013708682111640079
77 0.01026604011150306
78 0.01100349565731613
79 0.012848405040499642
80 0.011386806314660824
81 0.010542924594309
82 0.011422170478018003
83 0.010893552686621445
84 0.008783746197831701
85 0.009638096997323353
86 0.009756261715865947
87 0.009078644848099386
88 0.009601798022541165
89 0.007254290361570705
90 0.008266791034924047
91 0.008759190338951846
92 0.007220634949957408
93 0.008770816494595742
94 0.006545292561194982
95 0.006592946824337972
96 0.006993006623016286
97 0.00785822764452207
98 0.006344747855859537
99 0.00668214652411625
100 0.007693588507300229
101 0.0072934637866845595
102 0.0067087487590866916
103 0.006409339682899721
104 0.005537800380475277
105 0.006356086656156772
106 0.005955511377216938
107 0.006325738094337436
108 0.00490136539761695
109 0.005221871125899704
110 0.006216036406595205
111 0.006928698796019953
112 0.0051061116984597085
113 0.00544885412293153
114 0.005909270142539606
115 0.004779105194864224
116 0.005704826131495125
117 0.005602167335935172
118 0.005202759358014968
119 0.005397439371640964
120 0.004966642943245612


==> figures/spectra/hres/ke/reference.dat <==
n ref_53 ref_3
20.000000000000004 0.21328299919240373 0.3662221303050529
20.36697426335207 0.20691661939189546 0.34678078692247366
20.740682032202276 0.2007402725143946 0.3283715106959795
21.12124685771162 0.19474828618204149 0.3109395130961099
21.50879455804591 0.18893515733432456 0.2944329141085553
21.9034532599724 0.18329554717405103 0.2788025878321236
22.30535344121965 0.17782427626417732 0.26400201627332354
22.714627973614604 0.17251631977099713 0.24998715090244134
23.131412167011277 0.1673668028493164 0.2367162815590767
23.555843814025376 0.16237099616537942 0.22414991231698883
23.98806323558979 0.15752431155343266 0.2122506439388062
24.428213327345958 0.15282229780193782 0.20098306257076953
24.876439606886454 0.14826063656556412 0.19031363434624907
25.33289026186442 0.14383513839920525 0.18021060558436053
25.79771619898574 0.1395417389103789 0.1706439082866583
26.27107109390016 0.13537649502647509 0.16158507065065078
26.753111442007864 0.1313355813734244 0.15300713233381288
27.243996610198195 0.12741528676246244 0.14488456421591242
27.743888889537878 0.12361201078176066 0.1371931924208474
28.252953548925863 0.11992226048979629 0.12991012637187807
28.771358889732724 0.11634264720742303 0.12301369066613257
29.299276301442603 0.11286988340569676 0.1164833605656371
29.83688031831613 0.1095007796865976 0.11029970091288209
30.384348677093023 0.10623224185387618 0.1044443082891296
30.94186237575345 0.10306126807133331 0.09889975624331643
31.509605733357606 0.09998494610592337 0.09364954342854714
32.08776645098325 0.09700045065314972 0.08867804449182375
32.6765356737814 0.09410504074229535 0.08397046357085328
33.27610805417058 0.09129605721910652 0.079512790259534
33.88668181619072 0.08857092030361596 0.07529175791106572
34.50845882103785 0.08592712722086449 0.07129480415459073
35.14164463380112 0.08336224990234402 0.06751003350785624
35.78644859142459 0.08087393275605123 0.06392618197462856
36.44308387191582 0.07845989050310394 0.06053258352149639
37.11176756482451 0.0761179060789331 0.0573191383342932
37.792720743014236 0.07384582859712337 0.054276282759666075
38.486168535751155 0.07164157137403161 0.05139496084233219
39.192340203133675 0.06950311001236982 0.04866659737331495
39.911469211888125 0.06742848054199135 0.046083072368945995
40.643793312554685 0.06541577761617472 0.04363669690468158
41.38955461809011 0.06346315276174615 0.041320190231808496
42.148999683912294 0.06156881268143591 0.039126658108938325
42.9223795894138 0.05973101760690784 0.03704957228379983
43.70995002097094 0.05794807970095045 0.03508275106426552
44.51197135647602 0.05621836150736124 0.033220340920788384
45.32870875142057 0.054540274447101605 0.03145679906549574
46.160432226558214 0.05291227735934042 0.02978687695609267
47.007416757175946 0.05133287508604661 0.028205604675480687
47.869942364003336 0.04980061709883123 0.026708276140603445
48.74829420579016 0.04831409616677681 0.02529043509649801
49.64276267358214 0.046871947064032304 0.023947861853869833
50.553643486727104 0.045472845315984604 0.022676560730718595
51.48123779064233 0.04411550598285679 0.021472748160641025
52.42585225637601 0.04279868247961497 0.02033284143241862
53.387799181995405 0.04152116543110053 0.019253448027378044
54.367396595835444 0.040281781561335744 0.018231355522790437
55.36496836164176 0.03907939261598325 0.017263522031261108
56.38084428564296 0.037912894316969314 0.01634706714765562
57.415360225587555 0.03678121534831122 0.015479263376619347
58.46885820178145 0.03568331637221708 0.014657528015177489
59.54168651016324 0.034618189074554225 0.013879415466256744
60.63419983745358 0.03358485523881047 0.01314260996025356
61.746759378418155 0.03258236584769649 0.012444918662986073
62.87973295528177 0.03160980021156522 0.011784265149519132
64.03349513933372 0.030666265122847394 0.011158683224439055
65.20842737476448 0.029750894035726626 0.010566311070186546
66.40491810477452 0.028862846270300904 0.010005385706032467
67.62336289999725 0.02800130624049919 0.009474237741205484
68.86416458927802 0.02716548270504458 0.008971286406556383
70.12773339285333 0.026354608040775447 0.00849503484997227
71.41448705797292 0.025567937537657924 0.008044065681539668
72.72485099701122 0.024804748714841503 0.007617036755197694
74.05925842811207 0.024064340657130378 0.007212677174327538
75.4181505184149 0.023346033371260403 0.006829783509389844
76.80197652990843 0.022649167161391027 0.006467216216353449
78.21119396796072 0.021973102023238416 0.006123896245256176
79.64626873257463 0.021317217056293355 0.005798801828804219
81.10767527241849 0.020680909893584114 0.0054909654414526275
82.59589674168325 0.02006359614846055 0.005199470919916646
84.11142515981733 0.01946470887789154 0.004923450736544247
85.65476157419319 0.018883698061782393 0.004662083417434828
87.22641622575746 0.01832003009783477 0.004414591097620408
88.82690871772192 0.01777318731148428 0.004180237206032731
90.45676818734827 0.017242667480466677 0.003958324273366919
92.11653348088632 0.016727983373574982 0.0037481918563171263
93.80675333172103 0.01622866230318486 0.0035492145720067815
95.52798654178889 0.01574424569113665 0.003360800236763411
97.28080216632284 0.015274288647575619 0.003182388103698852
99.06577970198705 0.014818359562363652 0.0030134471938496627
100.88350927846385 0.014376039708686991 0.002853474715910924
102.73459185355557 0.01394692285849621 0.0027019945698604354
104.61963941186731 0.013530614909424844 0.002558555930019729
106.5392751671337 0.013126733522844627 0.0024227319033351246
108.49413376825986 0.012734907772724211 0.0022941182588854143
110.4848615091413 0.012354777804969626 0.0021723322248352974
112.51211654233484 0.011985994506932973 0.002057011349253899
114.57656909665005 0.011628219186786137 0.0019478124214081258
116.67890169873262 0.011281123262465149 0.001844410450320506
118.8198093987137 0.010944387959899311 0.0017464976975514943
120.99999999999993 0.010617704020247977 0.0016537827613276824


==> figures/spectra/hres/mlwp/ratio/aurora.dat <==
n ratio
30 1.0255482471504347
31 0.9872317407517943
32 0.9995679933998541
33 0.9848173227928466
34 1.0590515185445062
35 1.0113119958012982
36 0.9245819597922278
37 1.010478287361894
38 0.9338313567165023
39 0.9935632240101119
40 1.0205945482046226
41 0.9546819705155122
42 1.0246364627472133
43 1.0376386610755899
44 0.952209956107418
45 1.0046688187455484
46 0.9388021614588978
47 0.9489072994046008
48 1.0147176714773682
49 1.0271861716428332
50 0.9617359738947384
51 0.9373199241259514
52 1.0147664749461023
53 1.0203276968515176
54 0.9588364636004213
55 0.9980540435778552
56 0.9276990531057537
57 0.9855635429663995
58 0.9894843012827547
59 0.9974443708496673
60 0.9806786570908891
61 1.036688336215627
62 1.0662514206612892
63 0.9950326355823546
64 0.9632957515844696
65 0.9990554521859728
66 0.976113043453774
67 1.0030216550357154
68 0.9404525379794769
69 0.9839074501021614
70 1.0388046989274442
71 1.016379738642827
72 1.0458520587367792
73 0.9706559143894803
74 0.9662851008741649
75 0.969695443195092
76 0.9719573006693945
77 1.0308121085999258
78 1.0489895407943584
79 0.960288894312399
80 0.9976007195194947
81 0.9454985102579168
82 0.9325668701991798
83 0.9592290426222505
84 0.9603594685233439
85 0.9672302011378512
86 0.963300133326946
87 0.9786696496975626
88 0.9682294273396702
89 0.9502151658112525
90 0.9762286807982989
91 0.9741996883566588
92 0.9384138754848521
93 0.8929386706076712
94 0.9543772806640973
95 0.957876062302259
96 0.9866186049390566
97 0.9817532660198941
98 0.9256165634657225
99 0.9619135684757913
100 0.95593329411724
101 0.9946545705469227
102 0.8967201763071924
103 1.0035344341300694
104 1.034337753677126
105 0.9229330127673364
106 0.927934795918594
107 0.9337446121861689
108 1.0175784264997034
109 0.8449059411257106
110 0.9205761710703164
111 0.947877893711993
112 0.9322440186074904
113 1.0218723412630972
114 0.9634573865339439
115 0.9115846831492166
116 0.9918558151147711
117 0.8480994653798608
118 0.9426448445031735
119 0.9408035833792829
120 0.8814077770080186
121 0.9242504560747228
122 0.850924737375652
123 0.9155017354220107
124 0.9331913443350002
125 0.838775628646531
126 0.9150484970737567
127 0.915085609175956
128 0.9025031114850492
129 0.937799839640884
130 0.9043005316569612
131 0.9733625480469598
132 0.9109908122537552
133 0.9411810838193599
134 0.8078987761355934
135 0.9345044084461268
136 0.9112669302475657
137 0.9444277069911212
138 0.8689242557251974
139 0.884705186187171
140 0.8732514245438694
141 0.8492786597043132
142 0.9759019258951177
143 0.8552436507392999
144 0.9128839453509829
145 0.9121677304222636
146 0.8914217208596044
147 0.9167925297483239
148 0.8560062527096218
149 0.9413750374527607
150 0.9351464917057472
151 0.8886366563437069
152 0.9578453291647805
153 0.8573545234323355
154 0.9127678645022106
155 0.7947507160483007
156 0.8723383478273148
157 0.8299335461945371
158 0.9473588591459606
159 0.8639116186257713
160 0.8481249491877101
161 0.8581955893263771
162 0.8543095720043798
163 0.7987274759643829
164 0.8932095280071477
165 0.8591225001620848
166 0.8026431173707526
167 0.8762825814691273
168 0.8854107930585702
169 0.8176946591761554
170 0.8394140233935115
171 0.8328240836549302
172 0.8973284853600917
173 0.9026897872746641
174 0.8366750065891766
175 0.8443600179557151
176 0.8453708541317482
177 0.8536117359644922
178 0.8662018187138306
179 0.843161433813418
180 0.8183717529563277
181 0.7932743608891651
182 0.7761163445272008
183 0.7663260335527673
184 0.7655328467123296
185 0.8452842759970008
186 0.7565488284824958
187 0.8163224999462267
188 0.8356477459503463
189 0.8133987860132318
190 0.8010588481574754
191 0.728156665028478
192 0.7145285923627005
193 0.743083603459505
194 0.8464064588420951
195 0.8135769458460026
196 0.8391286205740565
197 0.7893247101931831
198 0.7896040913614458
199 0.7806534061199281
200 0.7697140123542963
201 0.7707081239515614
202 0.7149204741914804
203 0.7489240615009417
204 0.7980422358989743
205 0.7956654305865428
206 0.7507453128535065
207 0.716499662107334
208 0.7971869105404934
209 0.7084860395123191
210 0.761214224030553
211 0.8047423049650158
212 0.7432140729714163
213 0.7588815581643239
214 0.7187785651255015
215 0.8064159002938805
216 0.8259828447380972
217 0.7843569001839767
218 0.7382256196433118
219 0.7291536912112078
220 0.7420427147749743
221 0.7375136273496874
222 0.7084149557883376
223 0.771114907322268
224 0.68261504105142
225 0.718508591272383
226 0.6963855119030473
227 0.6440833017034722
228 0.6772066501038134
229 0.7357647754020028
230 0.7297444007280598
231 0.77350636068729
232 0.6607487701317156
233 0.6410289129027684
234 0.6906486944366935
235 0.6638586652187518
236 0.6675792973652274
237 0.6829357010617092
238 0.7182976086170126
239 0.7183187912062645
240 0.743906431419433
241 0.6904030150775764
242 0.6727938369605855
243 0.6915822666486064
244 0.6727225623341664
245 0.6545348254856839
246 0.6807327524095844
247 0.6530586965107176
248 0.6467118339741416
249 0.6987415831619364
250 0.6690191486157135
251 0.7051056440810971
252 0.6533128298965674
253 0.694446558602961
254 0.652414588068998
255 0.6632405323643629
256 0.7095422473640642
257 0.6675291056000441
258 0.6171299583083414
259 0.6348316024826035
260 0.6617319106649932
261 0.6646009164071441
262 0.6468657202521714
263 0.619246032966796
264 0.6521680609335054
265 0.6823763882782171
266 0.6847016394656512
267 0.6051740091192391
268 0.6276172988468735
269 0.6204061114826713
270 0.6310959429279914
271 0.6336019218219123
272 0.6760520360092961
273 0.674469465619011
274 0.6011243823152449
275 0.6055012551004167
276 0.6294982855676028
277 0.6070473468742056
278 0.6182607771462891
279 0.6222309979315235
280 0.6399895863359235
281 0.6229678277071896
282 0.5802442368593473
283 0.648409346763954
284 0.6096816344494465
285 0.5992067068163773
286 0.6190682810818507
287 0.6159106519943662
288 0.5935862296377324
289 0.5782935106470525
290 0.6107496650407002
291 0.6268077556652849
292 0.598716998119064
293 0.519692114261805
294 0.5586503698230808
295 0.5372570446485989
296 0.5994387759958789
297 0.5745947592054519
298 0.5708034209905916
299 0.625169696208903
300 0.6072790783213053
301 0.6176840242135576
302 0.5568014165163826
303 0.5727516277620727
304 0.5777629293361878
305 0.5377046687333719
306 0.5613355722287416
307 0.540195927165218
308 0.5959177038424381
309 0.5789853252033804
310 0.5652583343839567
311 0.5215587597840209
312 0.5776550374108508
313 0.5010396710472846
314 0.5533483913573815
315 0.5310853751486777
316 0.5331641843812596
317 0.5429805415189104
318 0.5514129431057446
319 0.5375098739477485
320 0.4986504952144892
321 0.4982645983014669
322 0.530353945111261
323 0.5075964011717883
324 0.5349123161596187
325 0.5117901142434631
326 0.5681068419451889
327 0.5249330840129582
328 0.5137021592025817
329 0.5053515160312502
330 0.48671552446814365
331 0.5215123801012438
332 0.5161709455354742
333 0.5081559494718181
334 0.5252396847318987
335 0.5425783450736944
336 0.47739829725790084
337 0.502309865021165
338 0.5146120316771388
339 0.5516234613629799
340 0.4993869013332159
341 0.4842700797631083
342 0.48928809985886534
343 0.5343158438326555
344 0.4618149073332502
345 0.5159924203817495
346 0.44889866485813074
347 0.49354342896118564
348 0.5074317888891595
349 0.4863387678673039
350 0.4889969077738935
351 0.44195079879687615
352 0.4518152969883104
353 0.4784446931521906
354 0.43173148257400723
355 0.4809706979482609
356 0.44771374492961785
357 0.41837120581393067
358 0.4886895705428003
359 0.4633613356095224
360 0.41421918044851486
361 0.43914257796496475
362 0.44729538232508465
363 0.40186858737059294
364 0.4216556507397272
365 0.435565247902464
366 0.4356672240702448
367 0.42812706154311725
368 0.4594829824083536
369 0.47633731221468667
370 0.4274745687784198
371 0.4248156018435512
372 0.394606602751307
373 0.42214140961159446
374 0.4374100992594612
375 0.4489084543097545
376 0.4521573568132014
377 0.4032982742264664
378 0.4230697227337585
379 0.40093888062060623
380 0.3940664613060391
381 0.39625553856827933
382 0.3978748559673747
383 0.3996787014596426
384 0.3864875790010614
385 0.4282348890606004
386 0.4102557959613772
387 0.3896821513504974
388 0.40956621953341577
389 0.3785194945707977
390 0.3841409879524714
391 0.39394936670753095
392 0.39879160625834387
393 0.37282235967455574
394 0.36209563438629816
395 0.3918162912146056
396 0.34705804160351006
397 0.37765322841487464
398 0.3655076265887123
399 0.37380048527551274
400 0.3556777082058989
401 0.38797822316180086
402 0.3695176709758266
403 0.37769500788781263
404 0.38427924713272454
405 0.35959839401751525
406 0.3915398391196484
407 0.3323419845013583
408 0.3441679462606429
409 0.3581024808596427
410 0.3559800058350572
411 0.3840063392942685
412 0.36996337015559433
413 0.3633631516232564
414 0.35658874609653884
415 0.3532881059053589
416 0.36176432384575213
417 0.32957694194355436
418 0.3080823761965869
419 0.3341634747388813
420 0.31385341590189464
421 0.3453597194781727
422 0.33758865308202884
423 0.34505740616397834
424 0.33226710484090083
425 0.3473690295806923
426 0.3303201852899787
427 0.3168635616357674
428 0.30534314996935435
429 0.33091039931354954
430 0.290966872457049
431 0.32613629556566387
432 0.3242130197481161
433 0.311599998156327
434 0.3373320078713329
435 0.3457046194202662
436 0.3087299363790914
437 0.30360489346403413
438 0.28416821427021755
439 0.2933480048139239
440 0.29912920474970167
441 0.2952137751420527
442 0.2945138291214401
443 0.289050358220193
444 0.32855392578822745
445 0.2798784839727405
446 0.28715090678364275
447 0.3024183675603696
448 0.2954594139945253
449 0.3165560627033406
450 0.2879628977711046
451 0.28230165463468776
452 0.26000034019775004
453 0.3231069066321875
454 0.27976074361843495
455 0.27695517227402255
456 0.2775859254872145
457 0.28327417478264716
458 0.2729945313668802
459 0.27458604943545384
460 0.289740114786594
461 0.2560315579067125
462 0.30612902134704445
463 0.27475280266834246
464 0.2506525705625455
465 0.2665387959007871
466 0.2555794427283314
467 0.2779357437438509
468 0.2386573131482321
469 0.2615168681490884
470 0.2536782133053273
471 0.2697298091748416
472 0.2623131405240715
473 0.24594096615541186
474 0.2541647210385861
475 0.23798111764363522
476 0.25759284382599645
477 0.2594678830310964
478 0.27567315972206247
479 0.2633821601757101
480 0.255404952573451
481 0.2441228356729505
482 0.24400777502052087
483 0.25095113852764167
484 0.25943285962292767
485 0.2645752887927998
486 0.23122816229463847
487 0.2413922329671964
488 0.23152787915176518
489 0.2346801130915036
490 0.2379034540702136
491 0.23758765237271706
492 0.23535095105134823
493 0.2482078967216578
494 0.23447562828412924
495 0.22782092588245387
496 0.234029238706953
497 0.21202052304599533
498 0.23257327442701337
499 0.21833422453594667
500 0.22286484645259894
501 0.23457013678169245
502 0.22020429043882503
503 0.2314932694236181
504 0.21823021021602762
505 0.22971613044412448
506 0.20316011314852744
507 0.23798118682966976
508 0.2203646378706692
509 0.23458915792017457
510 0.21553890239497625
511 0.2292716990055511
512 0.2272025427285555
513 0.22097379630430417
514 0.2200939581619128
515 0.22647518687129997
516 0.21671500611548258
517 0.21509318643263964
518 0.21462551814096345
519 0.22289297735313812
520 0.21814756954052753
521 0.22602221690447197
522 0.2210533550035223
523 0.2176705595706705
524 0.20435605123038172
525 0.22887365776370855
526 0.204122702023279
527 0.21963179681372308
528 0.22642387918015724
529 0.2190551200656863
530 0.20378011755947875
531 0.2034890577652183
532 0.20238490634022643
533 0.19681259656958497
534 0.21324779187115234
535 0.19414577820700452
536 0.19685869940096093
537 0.19559376504759532
538 0.19119992921402634
539 0.18249495126365692
540 0.1958154307197291
541 0.19251126613939257
542 0.18787593446487033
543 0.1869480566420627
544 0.1929357022891456
545 0.20033015795772074
546 0.2024994044203038
547 0.1941331917552154
548 0.18427960876169241
549 0.19107203758192567
550 0.1934148947081135
551 0.19052763679799783
552 0.19088824607264823
553 0.20339282439976428
554 0.20207471714901387
555 0.17809510747052928
556 0.20892732595123067
557 0.18499053592059006
558 0.18954870179587444
559 0.18822421748749188
560 0.18477061456942762
561 0.17054528150062434
562 0.1736980338912365
563 0.17496748185876426
564 0.16880526963078757
565 0.16515218526456843
566 0.16815709563804507
567 0.16725289254486814
568 0.17421744546827428
569 0.18277686196346604
570 0.17382857934919108
571 0.1759482988251652
572 0.16979432392894075
573 0.16639677344103357
574 0.16733589676923988
575 0.17384439607697474
576 0.17669518927397296
577 0.15659185670360581
578 0.16994097255350812
579 0.15990767208503384
580 0.1807582490573192
581 0.17223181639380317
582 0.17213808338534042
583 0.16552291007055922
584 0.17056694676334994
585 0.156844628825247
586 0.16540027048747702
587 0.16278003231515525
588 0.17089400360454987
589 0.15945478988672518
590 0.1762093420571398
591 0.16507939871004332
592 0.1698003422088327
593 0.15382368581823888
594 0.17634808712769703
595 0.17199693217173528
596 0.15127645618071345
597 0.16421332455060714
598 0.1547098180816799
599 0.15389961189189946
600 0.16164950197343234
601 0.15001818220343224
602 0.14108226631402868
603 0.16779595529359426
604 0.17403330737659703
605 0.167291849967922
606 0.16630799970436266
607 0.17223439711034794
608 0.16460097723203548
609 0.1794315049355069
610 0.15834186604009162
611 0.16143243540810628
612 0.1595080842223526
613 0.15817854822617808
614 0.15083265751676656
615 0.1617831907012013
616 0.15936884306052565
617 0.17250722481514813
618 0.16456461506055672
619 0.1553300360136858
620 0.15116685407873748
621 0.15170068626312222
622 0.164498283614449
623 0.14978254562544638
624 0.15289054333071406
625 0.14052452895392023
626 0.15399246915366058
627 0.14065686452811862
628 0.14503034919131072
629 0.1584764093140301
630 0.14511407146752778
631 0.13749107348295048
632 0.14840215107434446
633 0.14101193727377834
634 0.1433724908989082
635 0.14750941173593582
636 0.14553620876593712
637 0.13891369639011325
638 0.14376384418320534
639 0.1471244913600935
640 0.15183076766057108
641 0.13699575230030425
642 0.149407783295333
643 0.1393350042660561
644 0.1545410249962156
645 0.1452184756387288
646 0.13660397559277354
647 0.13861905420556808
648 0.13799988258199863
649 0.13664473284615064
650 0.1416448146661933
651 0.13403655307576334
652 0.14246279582432148
653 0.12852800424354185
654 0.13645838703944185
655 0.14666256659267685
656 0.13706672383780086
657 0.13786330404590305
658 0.1332527758912996
659 0.1611622213805715
660 0.1475988812962935
661 0.13126230659690877
662 0.1479144605212435
663 0.12490291902131001
664 0.1342368904705854
665 0.13226116409611446
666 0.1376002858499424
667 0.13609102972538187
668 0.13392645204950995
669 0.13164725062887678
670 0.1353851939872061
671 0.136344100036137
672 0.1333235628235119
673 0.1283394114563566
674 0.1539522821841112
675 0.1313744069833726
676 0.13621931597774337
677 0.13617681942484938
678 0.14021496993608268
679 0.14476486916542222
680 0.1347859069779723
681 0.13687538003992372
682 0.1409425081948969
683 0.13882029717999625
684 0.12751960557908318
685 0.1362595654129604
686 0.1239152757730972
687 0.13281709779282613
688 0.1198089988609549
689 0.13109860705656406
690 0.13369027745718912
691 0.12260948280568336
692 0.1350633120466192
693 0.1285273491679768
694 0.13758673902812815
695 0.13032106220254894
696 0.1337961023007364
697 0.12524142326058213
698 0.1175917585402167
699 0.12744946835271842
700 0.1272467805503542
701 0.14055697863594824
702 0.1255623266148758
703 0.13526948389182503
704 0.1339741687101003
705 0.13436285896078237
706 0.1323369587900227
707 0.13528044737626738
708 0.1221147510445866
709 0.13939161534298056
710 0.13207581607338467
711 0.12643479458108278
712 0.12582173968435842
713 0.1308549660902637
714 0.12333982472458045
715 0.12836003656375092
716 0.12323682663927046
717 0.13207915941108678
718 0.12608908115919323
719 0.13206152269004057


==> figures/spectra/hres/mlwp/ratio/gencast.dat <==
n ratio
30.0 0.9745135660757808
31.0 1.082382882733896
32.0 0.957194498656962
33.0 0.8779296803619348
34.0 1.4151543344881614
35.0 0.9525564721514401
36.0 1.2249845668022006
37.0 1.092912455092707
38.0 1.0817736628144419
39.0 1.0456504002278633
40.0 0.9139941268823794
41.0 1.2466515467929067
42.0 1.0921520629818189
43.0 1.234831012851323
44.0 1.0561108273649884
45.0 0.8193237389938786
46.0 0.9087619796625812
47.0 1.2528843432018932
48.0 0.7768777114240151
49.0 0.996066940890083
50.0 1.0504245246172788
51.0 0.9285095546025244
52.0 0.9232191776268793
53.0 0.8539953881408793
54.0 0.9220049144355984
55.0 1.1407411168408161
56.0 1.2870292131818222
57.0 0.9580956203707772
58.0 0.9781571799385179
59.0 1.0606210297753416
60.0 0.9846400822307706
61.0 1.0540304128987503
62.0 0.7577778340595124
63.0 0.9030622820898336
64.0 1.0032660322819722
65.0 1.1019970391426392
66.0 0.9816480782322419
67.0 1.2407520896423603
68.0 0.9281859621162961
69.0 0.8136829650509138
70.0 0.9743885780852279
71.0 0.9793833692528027
72.0 1.142562295016031
73.0 0.9335380119217408
74.0 0.9778541482967149
75.0 1.0349922725055423
76.0 1.1032972887956585
77.0 1.0196463503624076
78.0 0.9271758519731238
79.0 0.9823372563392924
80.0 1.1668564559378765
81.0 1.2018014490288447
82.0 1.0294939894376
83.0 1.0002346528734112
84.0 0.9088901025960042
85.0 1.0320461495814788
86.0 0.911566492542278
87.0 0.9124840078192853
88.0 1.100587060905373
89.0 0.7984236454872181
90.0 0.9178904608513568
91.0 0.9441221866258345
92.0 0.9941815316935935
93.0 0.8579330050897181
94.0 0.960835195388179
95.0 1.2537356601346623
96.0 1.1172231575153357
97.0 1.108680459238002
98.0 0.9197004792765725
99.0 0.927025235458825
100.0 0.9507780149470721
101.0 0.8140804033729194
102.0 0.9160140146831393
103.0 0.8840159878471857
104.0 0.9319489413441541
105.0 1.2685842668954916
106.0 1.1159939498811557
107.0 1.064020170142006
108.0 0.8918112037285257
109.0 0.970878680118149
110.0 1.0616560051540183
111.0 0.887358683100273
112.0 0.9356428692516938
113.0 0.9823374857673792
114.0 0.9995652744243025
115.0 0.9455027158907906
116.0 0.9367796883114489
117.0 0.9219625428701517
118.0 0.8720712348429897
119.0 0.9992366599765992
120.0 0.9863040135559276
121.0 0.9448645949902907
122.0 0.9188719120594443
123.0 0.8504791916865699
124.0 0.8612000227348653
125.0 0.9547089018217343
126.0 0.8259975688587492
127.0 0.9057398574485432
128.0 0.9239907122520293
129.0 0.7654233925020224
130.0 0.853776638190943
131.0 0.9812848547610445
132.0 0.9620676387587681
133.0 1.0554772594231852
134.0 1.1315228731120903
135.0 1.0565789864826554
136.0 1.0730664895883113
137.0 1.1267054324035715
138.0 1.0119956784056685
139.0 0.943113777807662
140.0 1.077157528215252
141.0 0.9647375064143394
142.0 0.9400583659510127
143.0 1.123441168380872
144.0 1.1255342224088727
145.0 1.035826040461987
146.0 1.0250871442371545
147.0 0.9365319104799373
148.0 1.12472201632215
149.0 0.8315381337182418
150.0 0.9260460621046712
151.0 0.8870335719931798
152.0 1.0278683192279805
153.0 0.9996455375691735
154.0 0.9542715473134304
155.0 0.9677371985842933
156.0 1.0247771757924107
157.0 1.084274216618202
158.0 1.0486237542937724
159.0 1.047494514759977
160.0 0.9651896853424231
161.0 0.8855706215483835
162.0 0.9324600994555411
163.0 0.891841388407342
164.0 0.7397647826632787
165.0 0.9938181045079179
166.0 0.9687181274691521
167.0 1.036933215786171
168.0 1.0471181895894872
169.0 1.003889584528985
170.0 1.0414654287330396
171.0 1.0444898882369302
172.0 1.048450369393516
173.0 1.2266141665472379
174.0 0.9606034429225853
175.0 1.0456127668260287
176.0 1.036790095776978
177.0 1.0250111227859082
178.0 0.9645984236059456
179.0 0.9976757847482479
180.0 1.0455936156960752
181.0 1.0455304872592368
182.0 0.952877210645888
183.0 1.0409176965357136
184.0 0.9755833263811325
185.0 0.9744420603268484
186.0 0.9999531906384478
187.0 0.9468482598939991
188.0 0.961846839599418
189.0 1.0863684214469589
190.0 0.8967855496782059
191.0 0.9945575256324999
192.0 0.8907455614983164
193.0 0.9255233787649044
194.0 1.1877741340918533
195.0 1.0100782333499294
196.0 0.9036032670806952
197.0 0.998802428301763
198.0 0.8920347329767038
199.0 0.9221013664133252
200.0 0.9270412003361238
201.0 0.9055876066024751
202.0 0.8908868254289449
203.0 0.8695237626079189
204.0 0.9979053505506262
205.0 0.9621050890371444
206.0 0.8915433366187957
207.0 0.8317774854573474
208.0 0.9701725828552942
209.0 0.9447565483098227
210.0 0.9886403532345478
211.0 0.9442809185021507
212.0 0.9014507052278303
213.0 0.8113857369606184
214.0 0.9863193609807803
215.0 1.0322625161822034
216.0 0.9137483975768663
217.0 1.0334143675262846
218.0 0.9389936342377416
219.0 0.9726212995385036
220.0 0.8371646945802902
221.0 0.9572145247698007
222.0 1.0139722131504356
223.0 0.9068441079424363
224.0 0.8571761468130832
225.0 0.8486273490907339
226.0 0.9490539244839353
227.0 0.9888036415453567
228.0 0.9537134877652788
229.0 0.867722038920725
230.0 0.9016287413709777
231.0 0.9343546996787621
232.0 1.0015835843562406
233.0 0.9200951186992181
234.0 1.0059137670444964
235.0 0.8621325740129412
236.0 0.9297173689989875
237.0 0.9780428932423664
238.0 0.8798614324074273
239.0 0.9526553102239008
240.0 0.9259167759680552
241.0 0.8411673622033792
242.0 0.9193918423387865
243.0 1.0255312288999814
244.0 0.9971294562273689
245.0 0.8647325305489044
246.0 0.9175016512508459
247.0 0.9542392469788151
248.0 0.9427685570097838
249.0 0.8822980529182367
250.0 0.8869287718902086
251.0 0.9356556380796279
252.0 0.881375750032395
253.0 1.0208755485547012
254.0 0.9249617746981988
255.0 0.8601988594848146
256.0 0.8370342175945383
257.0 0.9094646129807489
258.0 0.9753499034536576
259.0 0.9481386903229984
260.0 0.9188936214729186
261.0 0.8957587606433024
262.0 0.9235768928345782
263.0 0.9063939565531912
264.0 0.909092906344329
265.0 0.9399991854404952
266.0 0.9560601531867076
267.0 0.9774901702177607
268.0 0.9965570930896211
269.0 0.911477046533272
270.0 0.983090096956104
271.0 0.8726949865430812
272.0 0.8703425670927507
273.0 0.9753543403416148
274.0 0.9193462154122396
275.0 0.8608678774978669
276.0 0.847011541812749
277.0 0.7930460182070537
278.0 0.9245786500529086
279.0 0.8822259362518382
280.0 1.013039517822021
281.0 0.9538180672535838
282.0 0.9380691958735758
283.0 0.9041527977400483
284.0 0.9235784674715845
285.0 0.8686474082236769
286.0 0.8561430241309987
287.0 0.9315754217149091
288.0 0.89221143116125
289.0 0.8732543833275404
290.0 0.9173537206910631
291.0 0.8439418342194873
292.0 1.0289315240909855
293.0 0.8846386804032808
294.0 0.9262603247327542
295.0 0.8746442864128179
296.0 0.8228728324627924
297.0 0.9277609111179137
298.0 0.8830628678874771
299.0 0.8881829639080093
300.0 0.822853951937375
301.0 0.8785392038290301
302.0 0.8249091046608028
303.0 0.8663506182460143
304.0 0.8640766439878923
305.0 0.8334120226613355
306.0 0.8728447654132518
307.0 0.8556762711878384
308.0 0.7796494612764662
309.0 0.8517830874564956
310.0 0.7410382919057763
311.0 0.7433753504596855
312.0 0.8669325311045774
313.0 0.8557729449238365
314.0 0.7947857734322199
315.0 0.804844671918323
316.0 0.8381487748569957
317.0 0.7999011451520504
318.0 0.8497815730373656
319.0 0.7938487624730494
320.0 0.843347285911816
321.0 0.8608325106176519
322.0 0.7727376562507734
323.0 0.8260326875261079
324.0 0.8020278671266621
325.0 0.7513433777929693
326.0 0.8476965784524455
327.0 0.9325819526272321
328.0 0.8173248778817123
329.0 0.8081480739655222
330.0 0.8900992975653287
331.0 0.7714321827321876
332.0 0.775875433433148
333.0 0.7933872650882228
334.0 0.7454972668859325
335.0 0.7549101930691661
336.0 0.8404837970158927
337.0 0.7783931141377026
338.0 0.8847504034644391
339.0 0.752914598085747
340.0 0.7852784486788515
341.0 0.7450110535258387
342.0 0.8223982670307866
343.0 0.7944438907424833
344.0 0.8090858618461214
345.0 0.8060329926274544
346.0 0.889546634949598
347.0 0.7693030202486592
348.0 0.802207122068798
349.0 0.7920572055745045
350.0 0.7621268302493536
351.0 0.769799773706733
352.0 0.7534352705023308
353.0 0.8035803267657338
354.0 0.7455939732059463
355.0 0.7392392272525374
356.0 0.823977175157822
357.0 0.7543910729005711
358.0 0.7525343655127118
359.0 0.8319831257918828
360.0 0.8205003792860954
361.0 0.794613582787363
362.0 0.7868809377488946
363.0 0.7300206076596883
364.0 0.7706699005413863
365.0 0.730485004612172
366.0 0.8110712809749944
367.0 0.7613680717486595
368.0 0.7822540710742938
369.0 0.7713849517260424
370.0 0.7929728595715794
371.0 0.8251763386757438
372.0 0.8179210951932712
373.0 0.7192836623747599
374.0 0.7269839831581629
375.0 0.7166999271768125
376.0 0.7482562313830705
377.0 0.7485052103761207
378.0 0.7492197537424083
379.0 0.7594752746810968
380.0 0.6990616274692519
381.0 0.7077810532071169
382.0 0.7634289066550388
383.0 0.763683863774338
384.0 0.7629399393714655
385.0 0.7453056198260216
386.0 0.7202125108019845
387.0 0.714701855371141
388.0 0.8201805637121494
389.0 0.6925315137224728
390.0 0.7359395352724285
391.0 0.7409554938651235
392.0 0.7502922905828041
393.0 0.7206047985264018
394.0 0.7659943382559806
395.0 0.7223700011207972
396.0 0.7811186421578192
397.0 0.7454717991173304
398.0 0.7398905960551446
399.0 0.7139211945803826
400.0 0.7131456079464085
401.0 0.7273240949731647
402.0 0.7386984751019574
403.0 0.714000449986755
404.0 0.7942076879156291
405.0 0.7586831191256485
406.0 0.698267947552378
407.0 0.7039907573001826
408.0 0.7269646971536803
409.0 0.7587628755400104
410.0 0.6831334795046771
411.0 0.7161198977314279
412.0 0.7185261552535119
413.0 0.7352844905573831
414.0 0.7503274949984685
415.0 0.6946388939797878
416.0 0.7235668425160552
417.0 0.7788706894653615
418.0 0.7260218180094701
419.0 0.731658435687327
420.0 0.741588407009993
421.0 0.7168753361395727
422.0 0.7569317984236525
423.0 0.6603011795769173
424.0 0.718844627683656
425.0 0.7778742249490114
426.0 0.7477622485397397
427.0 0.7778936430263124
428.0 0.7989159764381197
429.0 0.7724966649034003
430.0 0.7794530566717534
431.0 0.7819565655795538
432.0 0.7325530132303448
433.0 0.7697595549480629
434.0 0.7044980070403134
435.0 0.707638517038695
436.0 0.7690061481832768
437.0 0.757891279422559
438.0 0.7281681081302238
439.0 0.6800519136953274
440.0 0.7628787305479933
441.0 0.7128644964031209
442.0 0.7222356765889097
443.0 0.7681440546981341
444.0 0.744852495490931
445.0 0.7145533556617776
446.0 0.7402059685042083
447.0 0.7290695567011068
448.0 0.7545468662499456
449.0 0.7209121882196521
450.0 0.7749903715098837
451.0 0.7224575866953151
452.0 0.6928505638782017
453.0 0.6871602358552977
454.0 0.7016004982293594
455.0 0.7677295794356874
456.0 0.7437104248168153
457.0 0.7005172482019997
458.0 0.6670303878383631
459.0 0.7931501684501776
460.0 0.7629930997806045
461.0 0.7414754382931932
462.0 0.7275341934155162
463.0 0.8019737140270704
464.0 0.7760991713349198
465.0 0.7559563978876251
466.0 0.8049461491526535
467.0 0.7766454190180188
468.0 0.7674756447206467
469.0 0.7638742037308576
470.0 0.7928478994358771
471.0 0.6976754101192529
472.0 0.7531159815442536
473.0 0.8066290612245168
474.0 0.7526671520826811
475.0 0.688434384544126
476.0 0.7225468954291372
477.0 0.7677789817705741
478.0 0.7647594374888659
479.0 0.7525813752898999
480.0 0.852634552299038
481.0 0.7419914302559698
482.0 0.7500432277525358
483.0 0.8097603491750567
484.0 0.8332534007294389
485.0 0.7692753048858516
486.0 0.7735794086141585
487.0 0.7447234085810933
488.0 0.7424509041825004
489.0 0.817684751081734
490.0 0.7478625404427323
491.0 0.7861289293273227
492.0 0.8219474600988753
493.0 0.7931949482776773
494.0 0.8062804070940198
495.0 0.7321368605158431
496.0 0.7490679922992818
497.0 0.7108726471183131
498.0 0.8727392140869249
499.0 0.818736471921014
500.0 0.7617142297860608
501.0 0.8077755294578521
502.0 0.8202678650214176
503.0 0.7433200421889072
504.0 0.7391802761335704
505.0 0.7476068502510174
506.0 0.754991722780938
507.0 0.7877922920130875
508.0 0.7921627767453134
509.0 0.789030992758852
510.0 0.8490741587675577
511.0 0.7942028298241613
512.0 0.7867744586869597
513.0 0.7642121733794298
514.0 0.749454012248397
515.0 0.8364384712225499
516.0 0.817493252249488
517.0 0.8287822449244503
518.0 0.8304771407994249
519.0 0.7984316023753166
520.0 0.803741889858671
521.0 0.8396970782744105
522.0 0.805210526803207
523.0 0.8399820180262287
524.0 0.7917171774761936
525.0 0.8150721406128155
526.0 0.7899754814452203
527.0 0.7796939517381626
528.0 0.7768642934640074
529.0 0.8216008069073084
530.0 0.8061278853884349
531.0 0.8143962058342374
532.0 0.7862642403308562
533.0 0.8680620528378655
534.0 0.8472950864361594
535.0 0.8185686170053768
536.0 0.8149847974864219
537.0 0.7980235489046883
538.0 0.829576511906308
539.0 0.8382737071472356
540.0 0.8053315487650726
541.0 0.7858967095575852
542.0 0.8547147728808215
543.0 0.8746655834261402
544.0 0.8547591309114779
545.0 0.7991488880203064
546.0 0.8674852909662996
547.0 0.7827129875083534
548.0 0.8955901213189777
549.0 0.7761269240155069
550.0 0.8473360673815148
551.0 0.83375803133099
552.0 0.7943540419758495
553.0 0.821724269643169
554.0 0.8698536466859248
555.0 0.795362458385394
556.0 0.8280698277254886
557.0 0.8469814154482858
558.0 0.8066250069687662
559.0 0.8622489777797452
560.0 0.9197221236778088
561.0 0.8250637448663948
562.0 0.8274716277455516
563.0 0.8815934167121185
564.0 0.8316757313166012
565.0 0.8083197488458101
566.0 0.8734799783647301
567.0 0.8675070955881292
568.0 0.92393034692206
569.0 0.8956837017963576
570.0 0.9122981846667342
571.0 0.8687212348067987
572.0 0.8559258203624477
573.0 0.8703264357412762
574.0 0.8265153255178497
575.0 0.8990380365004883
576.0 0.8724628618302702
577.0 0.8303167797044222
578.0 0.9110556417260297
579.0 0.8147890634345768
580.0 0.8014603511769351
581.0 0.9003501995099952
582.0 0.8323649775643706
583.0 0.8497490134404964
584.0 0.8161719819238705
585.0 0.9043467355426522
586.0 0.8495049028116638
587.0 0.8652259938800935
588.0 0.8713004619382314
589.0 0.9504524769331827
590.0 0.8539634200942464
591.0 0.8241751183183768
592.0 0.9576213137208107
593.0 0.8257293291819328
594.0 0.8143716010599491
595.0 0.8513785025286694
596.0 0.8944584875835623
597.0 0.8758976743711089
598.0 0.8928279114775384
599.0 0.8289610597376031
600.0 0.8431728309113011
601.0 0.799140924015778
602.0 0.8283375828114397
603.0 0.8792778921378694
604.0 0.8732869360221333
605.0 0.8938044916967203
606.0 0.9157345739169227
607.0 0.9375729163385096
608.0 0.8883205928756701
609.0 0.86805501975972
610.0 0.9452434763679428
611.0 0.953706932716918
612.0 0.8504060125436739
613.0 0.9167774681930696
614.0 0.8568655739566646
615.0 0.8838525586829691
616.0 0.7996904578739961
617.0 0.7701307943258513
618.0 0.8671675490871804
619.0 0.8892839696322162
620.0 0.8929441226438918
621.0 0.8829770143518195
622.0 0.8949766824695278
623.0 0.8603109436618002
624.0 0.901278151692755
625.0 0.9141729755898359
626.0 0.9729330633049247
627.0 0.9093308095690109
628.0 0.915972529541185
629.0 0.9423335758177467
630.0 0.902583284192801
631.0 0.9110918200880637
632.0 0.9502298754183749
633.0 0.9189273933655371
634.0 0.8899925678273407
635.0 0.9678577515848059
636.0 0.8810449382662668
637.0 0.9501657551124533
638.0 0.8951855004915487
639.0 0.9147830893248399
640.0 0.9282513293476833
641.0 0.9862125911850051
642.0 0.9212473063796028
643.0 0.9083875195697156
644.0 0.8812624559089911
645.0 0.9103521830586907
646.0 0.946755118734183
647.0 0.9783534475263551
648.0 0.8917729677092793
649.0 0.9011717195378566
650.0 0.9268879559676465
651.0 0.8968922287706484
652.0 0.946916160056333
653.0 0.9619658608782957
654.0 0.9493878561954582
655.0 0.9579565891754885
656.0 0.9197992828718488
657.0 0.8598388508582628
658.0 0.9290203557369108
659.0 0.839593340991123
660.0 0.9123947767052442
661.0 0.9220212183917472
662.0 0.9037222316848629
663.0 0.8763184091869367
664.0 0.9015319089347731
665.0 0.8799592654946786
666.0 0.9258435465461842
667.0 0.9487673391717362
668.0 0.9197732604561704
669.0 0.8930909959686878
670.0 0.901184253684748
671.0 0.8605295629950099
672.0 0.9062344734560379
673.0 0.8815101628903648
674.0 0.9165763696816513
675.0 0.9388882835271721
676.0 0.9118873852252066
677.0 0.8952736034600071
678.0 0.881850534809184
679.0 0.9220125647799279
680.0 0.8584787294163396
681.0 0.8707624044710773
682.0 0.8783819161704208
683.0 0.8788255692513175
684.0 0.8975494121403309
685.0 0.8132896823994292
686.0 0.9619948555189219
687.0 0.8900587144120873
688.0 0.9276244090650965
689.0 0.8857831954243087
690.0 0.9166780882613795
691.0 0.9214197588937703
692.0 0.882767917930386
693.0 0.9234469096033063
694.0 0.8579439329393388
695.0 0.9166196475787729
696.0 0.9053928465597788
697.0 0.9316995861837579
698.0 0.8771909152106824
699.0 0.8729194064325737
700.0 0.9271025677751857
701.0 0.8188061297347629
702.0 0.8869998832276156
703.0 0.8475687253551683
704.0 0.9576842031040346
705.0 0.886894404308941
706.0 0.9136559611882783
707.0 0.886529179526223
708.0 0.8326522611697793
709.0 0.8673881335519643
710.0 0.8398962740557452
711.0 0.8754438394217898
712.0 0.8412411469576427
713.0 0.8710515556812617
714.0 0.8482171220258539
715.0 0.8480530747834664
716.0 0.831917732257733
717.0 0.8191528503839038
718.0 0.7707027762781797
719.0 0.6692696237764334
720.0 0.4793038573399866


==> figures/spectra/hres/mlwp/ratio/graphcast.dat <==
n ratio
30 1.0054798340202533
31 0.9764986364603164
32 0.9610268247805112
33 0.9636637204520458
34 1.0029872924969874
35 0.9655180671582781
36 0.9529127397602112
37 0.9603231735033799
38 0.9275532373084607
39 0.9555909096117144
40 0.9764200733836608
41 0.9268596812848025
42 0.988969689432149
43 1.0320340373638495
44 0.904742843346704
45 0.9897920554341931
46 0.908977340259397
47 0.8963207790740376
48 0.945978738524548
49 0.9690335580692617
50 0.9304825803414488
51 0.9180840238990104
52 0.9736905091373458
53 0.929747725554753
54 0.8995928163985821
55 0.9149291643726185
56 0.9224767116630871
57 0.9087283884022049
58 0.9461717255837729
59 0.9180456762613419
60 0.9507338892706279
61 0.9282151070703579
62 0.9558464582197832
63 0.9407392764087258
64 0.8826242642897035
65 0.9142979433051307
66 0.9187912535911651
67 0.9307231856206166
68 0.8530591042291437
69 0.8851329399099523
70 0.9652563601331094
71 0.9086221827520098
72 0.9340540348409413
73 0.8733778215696119
74 0.8978674989383703
75 0.8982508326177606
76 0.8765720158291089
77 0.9125508288375375
78 0.8825490359954347
79 0.8666933383686338
80 0.8536749907684898
81 0.8497262654518788
82 0.8418206101355904
83 0.8582300062085629
84 0.8802265821611125
85 0.869085660221723
86 0.848612660396279
87 0.9213543462856972
88 0.8602014757342926
89 0.8542759230901482
90 0.8507897639563579
91 0.8680863630405914
92 0.830295907614771
93 0.8341488394554398
94 0.8176108704608467
95 0.8365099856394691
96 0.8767107092572569
97 0.8318845848859477
98 0.8317232467432739
99 0.809386458867842
100 0.8260521564751014
101 0.8162177395174196
102 0.7861765019122144
103 0.7985964169911381
104 0.8795036176091436
105 0.8138441404964025
106 0.7978153253248468
107 0.8301421954543422
108 0.8252139268355078
109 0.7827538022506353
110 0.7917922790702563
111 0.7688695500077692
112 0.8139572916257386
113 0.8374641866848953
114 0.7762925498139323
115 0.770983467671289
116 0.8436061246711507
117 0.7104767695846622
118 0.802036154953997
119 0.7518035370598616
120 0.7668780128327357
121 0.7549282643989759
122 0.7608932857956362
123 0.7187870432742719
124 0.7553437038914835
125 0.7015608089690482
126 0.7376702445466743
127 0.7908956760862998
128 0.7619588329603904
129 0.7578873238269643
130 0.7629896548673972
131 0.7713680796488145
132 0.7778915820893841
133 0.7894373689488255
134 0.7306240706583385
135 0.8157676243106012
136 0.7336293597650088
137 0.7376168120298207
138 0.7392004854047952
139 0.7573042295777649
140 0.7670750990315248
141 0.7449969165803573
142 0.7787605896776038
143 0.741721945830423
144 0.7106456510379937
145 0.7153460275070336
146 0.759828102284832
147 0.7418906712793922
148 0.7458088950730071
149 0.736068577740563
150 0.7350655585572408
151 0.7686264764180055
152 0.7399191256588693
153 0.6972638546114198
154 0.7297747387597707
155 0.6928893500560269
156 0.730664190623113
157 0.7197378166078148
158 0.6873430155861309
159 0.7160883693989677
160 0.6901068664183376
161 0.7020310816424885
162 0.7059226539924542
163 0.6333044039882397
164 0.7019275154424611
165 0.7083698915778739
166 0.6827316506128208
167 0.6811484877287443
168 0.6981908580848986
169 0.6607543565935097
170 0.6904838966361357
171 0.6467418624347493
172 0.7011066746457583
173 0.6885729245272643
174 0.6752734214716068
175 0.6875097196176767
176 0.6699941388896525
177 0.6213948900588556
178 0.6632061092724851
179 0.6753787862486548
180 0.6686787057707563
181 0.657691601339907
182 0.6320123816782891
183 0.6272870407613717
184 0.6014231003815783
185 0.6714692699656871
186 0.6289287544544134
187 0.6438797646476087
188 0.6658527575807408
189 0.6589976404257865
190 0.6682828803238908
191 0.6319457130957
192 0.6010334241663318
193 0.6191257317067083
194 0.6629998519775282
195 0.6295751170333803
196 0.6508951125535499
197 0.6608781197237564
198 0.6205813025968433
199 0.632198243206441
200 0.6459667324049363
201 0.6328125668654205
202 0.6139250417753038
203 0.5890589984792713
204 0.6165244360050924
205 0.6321661444389314
206 0.6357593248118012
207 0.6208275236688239
208 0.6484100256418018
209 0.5887614575976258
210 0.6579403222209557
211 0.6336131772012825
212 0.5977604904016894
213 0.6300977983734463
214 0.5715238212543311
215 0.6362963756076914
216 0.6309861799313052
217 0.5910553245267883
218 0.561560377282157
219 0.6089907100166895
220 0.5772042446551441
221 0.610301141631728
222 0.5937968756211306
223 0.6015792602751506
224 0.5761673096409121
225 0.5975987584800608
226 0.5486985549945258
227 0.5548276361756216
228 0.5501553682381227
229 0.6113413017030936
230 0.5441450460882805
231 0.6050553116342291
232 0.5713342263950182
233 0.5474634387294025
234 0.5718983614383684
235 0.556080833400801
236 0.5271770112428186
237 0.5644572450600156
238 0.583703583879285
239 0.5381762545360342
240 0.5816022697687456
241 0.5692165184138258
242 0.5381459609979339
243 0.554474815502221
244 0.5739386919963594
245 0.5236849037890905
246 0.5576894667767766
247 0.5391370242755048
248 0.5557709054732864
249 0.5421847386568207
250 0.5601148993923027
251 0.5498669734394913
252 0.5351524805588659
253 0.5234296335837888
254 0.5610684521546381
255 0.5239593952854898
256 0.5520909210383557
257 0.5184865769384517
258 0.5223787966868652
259 0.5104601581222223
260 0.5366887164149285
261 0.5338207090862701
262 0.4930778535636223
263 0.515810357963584
264 0.5182047181181083
265 0.5728431472072166
266 0.522715474940825
267 0.5009433529846772
268 0.5086993067769493
269 0.5022344800035095
270 0.5129211735801293
271 0.5049659504300026
272 0.5358082529347435
273 0.5301208789346022
274 0.5036913425456029
275 0.49746863998387625
276 0.5171469844334216
277 0.49611879430533345
278 0.488067772463252
279 0.4958805254198239
280 0.5027289460913166
281 0.46995048702433806
282 0.4767743982334209
283 0.5333535574981503
284 0.47744366416923884
285 0.4816203092676969
286 0.4803731472735457
287 0.4882258646621006
288 0.4882408153252919
289 0.4516172193204383
290 0.46696201988554314
291 0.46557761642326256
292 0.49036006683253114
293 0.46505391342797725
294 0.47351040745251016
295 0.45924689725346257
296 0.46999879708858816
297 0.4476546377866215
298 0.44584850563565925
299 0.47421092744833054
300 0.4460111334165473
301 0.4624970250468829
302 0.44447079189992605
303 0.4236237016824602
304 0.4413600529831251
305 0.4502911609992802
306 0.43440971275065005
307 0.42862583972017726
308 0.42347310056330006
309 0.4401447716486642
310 0.4453331380417171
311 0.4243194633583551
312 0.4699876954666026
313 0.3953810156386721
314 0.44085926157336797
315 0.4298157996287617
316 0.4398354592149075
317 0.40418618546429863
318 0.42338003984471445
319 0.4085055121738122
320 0.3804332115883922
321 0.41084831385787274
322 0.41084792673746184
323 0.41515519929989564
324 0.41960917282828114
325 0.3970836274982872
326 0.42251772829241424
327 0.41026306611694524
328 0.4054937892051126
329 0.4004585435142616
330 0.4104613726315743
331 0.42088476319702595
332 0.42278819013375246
333 0.4368914245169574
334 0.3975929263686709
335 0.39886693130508616
336 0.424590365848212
337 0.41262392047832464
338 0.39735582673816106
339 0.4025967701746293
340 0.3820007258668465
341 0.3818019174630048
342 0.3857654752782437
343 0.3849135812075652
344 0.367512508489902
345 0.38666217534538455
346 0.34294172781410254
347 0.3652750269502873
348 0.3626692048057523
349 0.36757050919114714
350 0.3680886282655054
351 0.35511564999645917
352 0.3727842584857467
353 0.36100017054084
354 0.34479963332980496
355 0.3795120491271162
356 0.3600406549904399
357 0.3166505665935237
358 0.3744507976027605
359 0.3425856622499228
360 0.3361948287504036
361 0.34187559969439413
362 0.34542235409884414
363 0.36011137900940715
364 0.32602358345604604
365 0.3312714828276696
366 0.32513562605944396
367 0.3500401328241093
368 0.33463640382926196
369 0.33619050277728085
370 0.34132134199727904
371 0.3241747736140738
372 0.31322927249566396
373 0.3354415886628445
374 0.3326764564020177
375 0.36085931285251516
376 0.33964389851771165
377 0.3241563275848124
378 0.3454674592774938
379 0.3240942465846702
380 0.30265228104531633
381 0.32849806205725673
382 0.32011522479931853
383 0.3288371522875135
384 0.3188954841801798
385 0.3386754628962173
386 0.3299422881303252
387 0.31585340591669214
388 0.3334401081936888
389 0.29376120756506346
390 0.32214606384257066
391 0.29385189379056303
392 0.33372205138563793
393 0.3055775246939449
394 0.31261752638154733
395 0.29825347034576155
396 0.2999120257909088
397 0.303488379445842
398 0.30856530959937783
399 0.30368062351426983
400 0.2790200440158239
401 0.30163749661178496
402 0.30989008135115886
403 0.3167882277736914
404 0.3091013457378881
405 0.2926286823382394
406 0.2990167857839309
407 0.2849665532025834
408 0.2780751603710432
409 0.28932904874857523
410 0.3056842374597903
411 0.31604745398369316
412 0.31170470453504645
413 0.28632858459842686
414 0.2841752163335097
415 0.29446115649539145
416 0.28748515857383145
417 0.2842145479128097
418 0.26647081090768093
419 0.29667008779024245
420 0.27272272134990744
421 0.2878561227861246
422 0.2756273219304712
423 0.2851517018899264
424 0.2635453385655704
425 0.28916369364392114
426 0.2701370164477163
427 0.2828977775321365
428 0.26669442364405804
429 0.2764986111539272
430 0.26240112343912775
431 0.27084983255010947
432 0.26182065662599574
433 0.2521104006506333
434 0.26653967515843907
435 0.2632121902645775
436 0.2539695544503654
437 0.24994784771300793
438 0.24352586085637373
439 0.26018378767415856
440 0.25107884603231384
441 0.2675627865508809
442 0.2457280688200373
443 0.23943000161776518
444 0.269884203261363
445 0.2532176216351734
446 0.2514340220381099
447 0.252329563229988
448 0.23440879925774175
449 0.27471092073446884
450 0.2513661968925589
451 0.2287649150514214
452 0.24962141489325065
453 0.24855698894007047
454 0.24872268091423344
455 0.2462826199903572
456 0.2549442142501738
457 0.243683564631914
458 0.24086755315307012
459 0.24253545744816857
460 0.24266876246460184
461 0.23720412117941195
462 0.2433311521629011
463 0.22552831776296212
464 0.23683955565490156
465 0.23587561144081462
466 0.2266092639815482
467 0.2499786703802957
468 0.2310274771821384
469 0.22693471019990089
470 0.20574318725059382
471 0.24677105052499804
472 0.24258640616275906
473 0.23237270482341557
474 0.24358875985330372
475 0.22049339182248226
476 0.23478937439270214
477 0.2400287278754644
478 0.23069097217005677
479 0.2443990499296026
480 0.2235598723749925
481 0.23101261816246005
482 0.23334834569919946
483 0.22747563205554774
484 0.2392815559696757
485 0.24175012684472957
486 0.22233799438401794
487 0.22371709950421478
488 0.21960783305939205
489 0.22842701665368972
490 0.2209958595920839
491 0.20933741446949766
492 0.21133374076950212
493 0.22049016387911635
494 0.21689277414682204
495 0.21879531955924458
496 0.21200224365361903
497 0.21123780095439365
498 0.20868676337848613
499 0.20410210853931898
500 0.20458473643302197
501 0.20992983268600615
502 0.19976543962075077
503 0.2049005374010704
504 0.2012739154935229
505 0.21430053638536498
506 0.21092434368390242
507 0.2180936877459101
508 0.2092000811799509
509 0.2227125791602195
510 0.20188212458325355
511 0.22035167936301073
512 0.2111811552715023
513 0.21253430293181727
514 0.22329468362972163
515 0.21855661877228583
516 0.2076940874313318
517 0.2138291035336952
518 0.21478127976999495
519 0.21701304669280322
520 0.21227884632840974
521 0.21900086491000484
522 0.22264503890116397
523 0.21131191439321728
524 0.21200874191660435
525 0.21987615942686367
526 0.19790886414911216
527 0.20368947189456846
528 0.21280376131464834
529 0.21063217938518317
530 0.18561561465503174
531 0.20023701172297864
532 0.19826736839544462
533 0.19222850012967524
534 0.1968980126181957
535 0.19866661623769905
536 0.1925267840744614
537 0.20204378426458866
538 0.19326770877237695
539 0.19426561574114493
540 0.21148853452996275
541 0.20327833933751693
542 0.19633283003416277
543 0.19159205140752394
544 0.20412329006972926
545 0.19503932333620538
546 0.208797603653378
547 0.19996588583290034
548 0.2029077541072453
549 0.19357868802871264
550 0.20287884573287188
551 0.19126907860303902
552 0.218650544639845
553 0.20597032920837502
554 0.19536302426863822
555 0.18794511197124678
556 0.19937754519620535
557 0.19195745096746447
558 0.19990826442170545
559 0.19264998152093296
560 0.19658816353843758
561 0.18585684206960362
562 0.2005515638621418
563 0.20108302904379965
564 0.1845318016788972
565 0.19841948475955648
566 0.18750827897157477
567 0.186544624872659
568 0.1899530670147569
569 0.199302150157191
570 0.1963643072038767
571 0.18833917257413402
572 0.20722024073340373
573 0.18155176427964337
574 0.18680266079361232
575 0.1920361004614462
576 0.1839075501614526
577 0.17592447123757393
578 0.1934119712826036
579 0.17863253181210825
580 0.19782240137128024
581 0.1980634771819373
582 0.19166447770893277
583 0.18648467854583203
584 0.18706401225676583
585 0.18542633215185209
586 0.19536354892932126
587 0.19463489579674867
588 0.19295335679981215
589 0.1841770207986827
590 0.19215548415404107
591 0.19693239741617144
592 0.18345039116909817
593 0.19207827087266394
594 0.1975124791195196
595 0.20205759689642125
596 0.19247522876369522
597 0.20196058630852295
598 0.19156868451229142
599 0.18612689677815084
600 0.19212652089929372
601 0.1844686836044747
602 0.17831773135758275
603 0.19614108412376519
604 0.19523989531784194
605 0.1874492905956461
606 0.19220380388070785
607 0.19462578683816548
608 0.19158755307309
609 0.21212814695749238
610 0.18208440244257723
611 0.18454919723517532
612 0.19200647386526437
613 0.1939287177188995
614 0.1845690481332952
615 0.17823066339002866
616 0.18761231713684678
617 0.188138568282129
618 0.20228195724162182
619 0.1817772745445921
620 0.18943939158614242
621 0.18578809101959617
622 0.19149183420071192
623 0.201911714957973
624 0.18893537413581082
625 0.18852229318653485
626 0.18937720358365287
627 0.18597381104649713
628 0.17680689144899667
629 0.1992796979484974
630 0.17593378070696145
631 0.18018132804811013
632 0.1880604199422069
633 0.18195527686892746
634 0.179133123740048
635 0.18972854026399244
636 0.18640970937705076
637 0.18420456036906824
638 0.18577571201237245
639 0.18583200857018506
640 0.18418940566533043
641 0.18417769086789484
642 0.1823705689491758
643 0.18065309402688212
644 0.18530525295777553
645 0.18263439766289627
646 0.17601423647066192
647 0.1817160669592117
648 0.1841536534158722
649 0.17474547190179981
650 0.1822447477129036
651 0.18277479067969193
652 0.17981461998695925
653 0.17541451210088777
654 0.16879826163925976
655 0.19615266432711412
656 0.17963154704190754
657 0.1777850675407356
658 0.1809985010970767
659 0.19224145001320025
660 0.1815801603743642
661 0.17576451076439342
662 0.1878728021938038
663 0.17386895734476704
664 0.1779714964861592
665 0.1889480134043104
666 0.18193163855335187
667 0.1767025257265404
668 0.1875178586681372
669 0.17816877697488187
670 0.18421189177314218
671 0.18532200659351383
672 0.1827577237699881
673 0.16823435258955163
674 0.19657362471453085
675 0.17049119116899578
676 0.1788899461981563
677 0.18048577498422003
678 0.19366370456271376
679 0.18757099408621974
680 0.18551340208723813
681 0.1917146448182577
682 0.19078410339033547
683 0.18475410311670443
684 0.17790299562744913
685 0.17576240060155948
686 0.18412393196934534
687 0.17014173573116523
688 0.18576589209950436
689 0.1773898936223366
690 0.1784767941925174
691 0.18574595757589688
692 0.1792372308140192
693 0.19023673485810855
694 0.18873013413698497
695 0.18905188189554165
696 0.18382475258476635
697 0.18045821045801122
698 0.17206672687282942
699 0.17503182312484666
700 0.1802843471053271
701 0.1916205820402692
702 0.1787244466134348
703 0.17150965128134857
704 0.19325162290935638
705 0.18215667803464913
706 0.18546999870386277
707 0.19299497633221752
708 0.17677318215524646
709 0.18413855551218408
710 0.1932745267994995
711 0.18400474868826736
712 0.18870028025178348
713 0.18598572023295823
714 0.18289657664681486
715 0.1860102648183623
716 0.18059681131090405
717 0.19399679163218278
718 0.185846316719391
719 0.1865150984542865


==> figures/spectra/hres/mlwp/ratio/pangu.dat <==
n ratio
30 0.7160489927771516
31 0.5604115900430842
32 0.715588763913935
33 0.8548973590798349
34 0.8554453147486751
35 0.8214180544099333
36 0.9548283226123632
37 0.7905869205520295
38 0.6831378921619999
39 0.7743099527247939
40 0.7389565435252636
41 0.7809427861778527
42 0.7124061867078035
43 0.9053402673371166
44 0.880746836970999
45 0.9107120490970295
46 1.1885205414562376
47 0.8695144356471493
48 0.9219915555936923
49 1.1578923512637205
50 0.759694539889565
51 0.6557427052814846
52 0.6751438512157374
53 0.7753114759117419
54 0.9481109931321343
55 0.831123583511971
56 0.6909553393822446
57 0.6573722271696933
58 0.7450482971660577
59 0.8625233667698923
60 0.7531517534736146
61 0.8303680595850566
62 0.5918019834540325
63 0.7874822012211189
64 0.8231589247629969
65 0.7541620560102843
66 0.8972968884907745
67 0.7450038794284277
68 0.6873374011449692
69 0.846438044039267
70 0.9521767300120975
71 0.7408716877427421
72 0.8227107456989023
73 0.81165143056835
74 0.8401524796002529
75 0.8836179699549516
76 0.7553502525533533
77 0.7828718065667011
78 0.8300792551824929
79 0.5576985360777326
80 0.741111491968531
81 0.6757463484500966
82 0.7298008021977477
83 0.7539281836043565
84 0.6618955294686658
85 0.599577474391169
86 0.7185017762527967
87 0.689852738196309
88 0.6465904426200432
89 0.8190817128267448
90 0.5934028283527175
91 0.6553342077490014
92 0.6979108129061145
93 0.8695167759671782
94 0.5599250461383104
95 0.6438568435051132
96 0.8101303823968445
97 0.6836756850139448
98 0.6753571456401464
99 0.6797544520380988
100 0.8011836309292752
101 0.6028472118050489
102 0.5697636768721638
103 0.873988613658499
104 0.7349911906616338
105 0.606952410031432
106 0.6272246956499969
107 0.6605341372655742
108 0.5816881107227243
109 0.725474077997783
110 0.6856677832840506
111 0.6336941840032785
112 0.6302239485998399
113 0.7141704982745963
114 0.6509633233135179
115 0.6764049357488742
116 0.5747742568939134
117 0.7160923669167837
118 0.6566805350648884
119 0.5365754464166299
120 0.616416922388761
121 0.5455563425100306
122 0.737248379795807
123 0.5492227462690801
124 0.6540414913891237
125 0.5343085503391856
126 0.5874077115714925
127 0.6049954419018609
128 0.5281057748817067
129 0.6174830338559398
130 0.5777239561005886
131 0.5691329163331461
132 0.5853035411437955
133 0.48003053082668395
134 0.49990583501846975
135 0.6529699969599778
136 0.5547006114137074
137 0.5227065466429687
138 0.4686037022858222
139 0.46136623855676767
140 0.5770428117968823
141 0.5342645798295685
142 0.48346913014601106
143 0.4650282005272634
144 0.478653980689221
145 0.4847808316448328
146 0.5032946908402397
147 0.6080148496064229
148 0.54119253944564
149 0.569236901339632
150 0.511664149442888
151 0.5730744008868732
152 0.552701495871865
153 0.5022291487823378
154 0.5144669562358102
155 0.4181559406238793
156 0.5150048783758754
157 0.37710454809800104
158 0.48523029882803675
159 0.4794527140999117
160 0.4507734715495365
161 0.4572266430261306
162 0.4105216103345412
163 0.45275230984106907
164 0.45074704095051304
165 0.45840024847630834
166 0.47859388559453275
167 0.48695180452028747
168 0.4311046439164303
169 0.4258144657416673
170 0.37479216775226004
171 0.4895457453281903
172 0.43673523282776355
173 0.40189827048772814
174 0.4813890289492623
175 0.3889481481751631
176 0.4045169054278395
177 0.46355993567398257
178 0.4481949525396554
179 0.42088292431684043
180 0.3963092350351462
181 0.41163726004768386
182 0.4023351245861419
183 0.4173617877607277
184 0.38737392985649344
185 0.46081024296214673
186 0.40477109612150886
187 0.35841786605403575
188 0.4660722023860526
189 0.4117368925028817
190 0.39180007840326175
191 0.3395000216867867
192 0.33168132197868677
193 0.3549742647825307
194 0.3435066791090653
195 0.3853671700206967
196 0.3541744972869702
197 0.32750258371990687
198 0.3563688819992037
199 0.32112647310316966
200 0.3464872249625858
201 0.3203073488458397
202 0.3031981265388214
203 0.3133870827978946
204 0.2971461663519728
205 0.3174266904226631
206 0.3012980484280354
207 0.29518376545465286
208 0.32823754548294926
209 0.2872729314159659
210 0.33378644356399806
211 0.3275245197099034
212 0.29309846948311685
213 0.3161436345314954
214 0.2738357027450687
215 0.32574094581376967
216 0.2941286800071893
217 0.30767196263854585
218 0.2975277219006961
219 0.28779391781337205
220 0.2797923688137582
221 0.31877139196362186
222 0.28436366090569143
223 0.29705757411195427
224 0.2622898252728682
225 0.25481794611445935
226 0.2705865655238979
227 0.2423799961049235
228 0.2339046526506464
229 0.25978973273554945
230 0.28244696978594735
231 0.2572419595548588
232 0.24773854010899007
233 0.2437512391502126
234 0.23320798956674713
235 0.2674659925178913
236 0.2626579909661663
237 0.23276226626799204
238 0.25039980328032896
239 0.266833048040369
240 0.2575577754177427
241 0.2337649000133604
242 0.23554993535688507
243 0.2322835610334865
244 0.2577008184264896
245 0.2555555438073655
246 0.22949183821380226
247 0.22282877417362906
248 0.20256383659252128
249 0.2300517942831568
250 0.22745411457987832
251 0.2472581773197544
252 0.22717185359328662
253 0.22081167813163963
254 0.24098849687887292
255 0.22400516122098638
256 0.24900989549689606
257 0.20402984757062323
258 0.2019330752682875
259 0.1877952404706522
260 0.2253500923870804
261 0.25886973865456364
262 0.23979190561573657
263 0.22143377758377888
264 0.22117952769024987
265 0.2251713288949246
266 0.20342535160611028
267 0.20334338325224183
268 0.19420263588647385
269 0.20608823701409554
270 0.20042889994306026
271 0.2003626483102487
272 0.21744696977665798
273 0.22933828824383695
274 0.20926459873136027
275 0.18770576868593364
276 0.2253086624825898
277 0.21129219896739748
278 0.19761871188495855
279 0.17732772320361084
280 0.1996181817856106
281 0.17693342057800457
282 0.18508838998884758
283 0.20291169680850943
284 0.18133871379370567
285 0.17789030952773874
286 0.18347306690930565
287 0.19108090612110357
288 0.19438371044265026
289 0.17391039748721418
290 0.17733291309040172
291 0.18107267805877406
292 0.18360301472440851
293 0.17173481855626713
294 0.17480480042579788
295 0.16981471180082347
296 0.17711901533891564
297 0.16597932823991735
298 0.1586704702045094
299 0.19494073639301576
300 0.16663135155999673
301 0.1829286960939435
302 0.157424969619707
303 0.15901191508895773
304 0.16686070875619602
305 0.1652845486606637
306 0.1855136266067409
307 0.15258326980783082
308 0.1732921251916547
309 0.17268782038423192
310 0.17159620795211045
311 0.1710026086433692
312 0.16386064840914102
313 0.16260814999160278
314 0.18161753402065933
315 0.17800139817334298
316 0.17158221533917772
317 0.16784516978201638
318 0.15207863421694456
319 0.163441139347625
320 0.16112269555550948
321 0.1543589740222452
322 0.1643918756333504
323 0.15753175801911082
324 0.16250828811515508
325 0.16843328195901452
326 0.17456146360524608
327 0.17834674455549596
328 0.17772769866804858
329 0.15982650425312803
330 0.14732591194507152
331 0.15624192435100248
332 0.1756660445258181
333 0.18256149703272317
334 0.14657064978896436
335 0.18058990077030695
336 0.1642069649396987
337 0.17528405490780125
338 0.1662905184690226
339 0.17924188701978086
340 0.16414347267737622
341 0.16004972236763781
342 0.17676410974413362
343 0.17722914597401693
344 0.16260956655922973
345 0.17111263229512055
346 0.16297742115611802
347 0.16949609013299144
348 0.16304234264812373
349 0.19688766175361694
350 0.18016602194477327
351 0.16854043644933764
352 0.17484645066505727
353 0.18216500368094923
354 0.17653622378174308
355 0.1828576675966943
356 0.19534567239412576
357 0.14941040311904524
358 0.20404633020772225
359 0.18070534816688827
360 0.20532401227226466
361 0.17366951218423507
362 0.19691813090704147
363 0.18960872113885513
364 0.1717876973389836
365 0.14746466747382458
366 0.15996311512180061
367 0.18386026844238465
368 0.1654529951802073
369 0.1669724106569078
370 0.16263370670543634
371 0.14935721820281994
372 0.14881558359430422
373 0.158685767114617
374 0.15069828349617986
375 0.15875111681133403
376 0.17001255359466436
377 0.15966899399623558
378 0.1693527903087258
379 0.16006541857155365
380 0.14957243057521002
381 0.15615184716922667
382 0.15677378415998347
383 0.14465173414903892
384 0.15664930612560202
385 0.15685445488792552
386 0.15839087894029827
387 0.14379990454541686
388 0.15341754387126635
389 0.13635206319254373
390 0.1488177774843925
391 0.14700357716213605
392 0.1487430231435859
393 0.15707081467144904
394 0.1462785142261346
395 0.14781319465815704
396 0.14542245783110144
397 0.1420631511430812
398 0.15197872919569258
399 0.14497677055231384
400 0.1486047293919372
401 0.14649572315030593
402 0.16175657398980506
403 0.15695144243998183
404 0.14853180371483815
405 0.1447310269684509
406 0.15809269418678484
407 0.13656794327207367
408 0.13908457320134135
409 0.14691327076861774
410 0.16443555560279127
411 0.15975741745591013
412 0.15119453830384452
413 0.1519375168462151
414 0.15135638117416136
415 0.15159157307314378
416 0.15074047470138996
417 0.13842585056997067
418 0.14304088815249894
419 0.1497326164131219
420 0.14055719882434764
421 0.14000540748431559
422 0.14139248172483554
423 0.15323451049341677
424 0.14033383346439887
425 0.15370799961391213
426 0.13797736917229567
427 0.1408220763118902
428 0.1375001107997281
429 0.13809589083961735
430 0.13037279775949998
431 0.1351715526661679
432 0.14796171391293703
433 0.13850722625268372
434 0.14812791494325558
435 0.14518580435330303
436 0.1383725473500772
437 0.13316397964523938
438 0.126728711627188
439 0.1414624669905141
440 0.14088574787085822
441 0.1421750582072498
442 0.13060187260652106
443 0.1342357249114385
444 0.138714598579992
445 0.1317118332245089
446 0.13286190155097638
447 0.13721171781945465
448 0.1353444669426579
449 0.14961544455017947
450 0.13923570090399565
451 0.13240673516606094
452 0.13753187695336624
453 0.13900511533340626
454 0.1336803494637807
455 0.12907600746026615
456 0.13442949211781385
457 0.1376102605523288
458 0.1477141838510805
459 0.13931811693071008
460 0.1518616441631192
461 0.1429888760449978
462 0.1522023004989459
463 0.13373387854257307
464 0.135115510709045
465 0.13589456133146288
466 0.13729609129799128
467 0.15015134405983066
468 0.13187480018378547
469 0.1384150599758347
470 0.13600480257888423
471 0.15265907944239618
472 0.14488921945319866
473 0.13568343050762235
474 0.14786119055742564
475 0.13322690886321528
476 0.14923042783620166
477 0.14206708704745188
478 0.14326215843436038
479 0.14957033826813018
480 0.12821343172101757
481 0.1449003772780455
482 0.13262079687124365
483 0.13490932215412244
484 0.14027031470075976
485 0.14969901408799485
486 0.14428473954877438
487 0.14321764584295804
488 0.14069103179333026
489 0.13504184514601947
490 0.1430950641689914
491 0.13158344623001808
492 0.13297050959278772
493 0.13985134395439808
494 0.14092946205814502
495 0.15328335724756806
496 0.1387216769831353
497 0.15038332594139067
498 0.1298888258230678
499 0.1443357657544899
500 0.1313046981745558
501 0.1353721604023102
502 0.13631198009903836
503 0.1401616055166984
504 0.1325264290951068
505 0.13954890423904134
506 0.13943674856464364
507 0.14731623208077785
508 0.1390625265994942
509 0.1503152731421836
510 0.13397869794539544
511 0.14261682425918779
512 0.1476350210357082
513 0.14988175815235474
514 0.1493360112842527
515 0.15621673093423277
516 0.13759166337133488
517 0.15357008673604405
518 0.14946150018010074
519 0.15723796440842341
520 0.14360820470852473
521 0.15123165579053569
522 0.14647801480563222
523 0.14748314240331228
524 0.15018093239942595
525 0.1622059812454297
526 0.13732279078629914
527 0.15904403163894792
528 0.1534545551266926
529 0.15804823058677184
530 0.1411805671954591
531 0.14029998472262042
532 0.15045399221401862
533 0.14136818937865742
534 0.15056923674417078
535 0.15836255671204927
536 0.14103336865018076
537 0.159083854188401
538 0.14011468220649498
539 0.14718887012723325
540 0.152728210159283
541 0.1405530465891043
542 0.15281773598605428
543 0.13998303053481434
544 0.1573177357443005
545 0.14705601210022357
546 0.16176944056984713
547 0.15402937679416007
548 0.14197834344016985
549 0.15044558576031192
550 0.15317829727199167
551 0.14212541624923336
552 0.16525473297075977
553 0.15665941333682923
554 0.14368626008499236
555 0.13799232181736576
556 0.15053398480037603
557 0.1434945926790751
558 0.1483931503520677
559 0.15345178638466855
560 0.14934136575171286
561 0.14978032883444098
562 0.14397217521178315
563 0.1561539258222707
564 0.14067534341362953
565 0.1373959387200525
566 0.14457375421427915
567 0.13944860549151025
568 0.1450552558297035
569 0.14296485315228405
570 0.14344036314561617
571 0.13186075956824464
572 0.15238084727329063
573 0.13572718652891655
574 0.1366433981591974
575 0.14197616156003928
576 0.13010574640826675
577 0.12791150050630798
578 0.14180616503902485
579 0.13619991144939705
580 0.14875236656775864
581 0.1408636994740754
582 0.13750160686725416
583 0.12523360844407946
584 0.1425283532522841
585 0.13692983059095354
586 0.13749068994451502
587 0.14519382757937177
588 0.1400188582746674
589 0.13839143442562254
590 0.13359650044858937
591 0.1370260379245784
592 0.1283255139165039
593 0.13732512140627207
594 0.13880225089498446
595 0.14403365907525187
596 0.13697211682562982
597 0.13567910454552784
598 0.12895509178052636
599 0.13301420394391406
600 0.127693576356836
601 0.13046638066538235
602 0.12205794076289272
603 0.1370042758699365
604 0.13259252388636394
605 0.12791791540916644
606 0.13565838229542038
607 0.1367170443575267
608 0.13374598590809222
609 0.14128571122715347
610 0.13413294586199653
611 0.131590138198027
612 0.1332587249806246
613 0.14012586089692858
614 0.1311329895238023
615 0.12857401843232796
616 0.1291049712212519
617 0.1277070159322412
618 0.14299493762213306
619 0.13312358362003032
620 0.13275204889445935
621 0.12852955831376198
622 0.13270665936204773
623 0.1305723205284866
624 0.12306537358873709
625 0.12990585358254664
626 0.12721822952928394
627 0.12273507090103487
628 0.12660754117067205
629 0.1344016402518927
630 0.12203142334833168
631 0.12140396258862238
632 0.1300814345671077
633 0.11757604980820889
634 0.12351334440984754
635 0.12848248815580296
636 0.13056874943461141
637 0.12468477189256014
638 0.13826574234397412
639 0.1269073765974763
640 0.1307462116527884
641 0.13006153583180904
642 0.12822270754391962
643 0.12491889803479977
644 0.13183917064028344
645 0.11906484375243444
646 0.12302470479651251
647 0.11956716453747204
648 0.13282683707297344
649 0.11743132722223479
650 0.13032943161145075
651 0.12767628044438378
652 0.12057652006275399
653 0.11701554526656485
654 0.11795091686139145
655 0.12935115221952015
656 0.12335948985215756
657 0.12479711182813727
658 0.11615680318989059
659 0.14097058202108048
660 0.12372522257396798
661 0.12240004916707216
662 0.13306863879934983
663 0.11890933982988325
664 0.12671630958754376
665 0.13149384464224
666 0.126617354296334
667 0.12521861172067272
668 0.11833289480765151
669 0.1328560216804186
670 0.12488109575554217
671 0.12660333880719973
672 0.12418066982514843
673 0.11241243358299621
674 0.13800935837825415
675 0.12210239117512063
676 0.1217380716805749
677 0.12421095134909205
678 0.12146024331169507
679 0.13516491406920025
680 0.12393631280761666
681 0.12362444497063763
682 0.13338095401088132
683 0.1289002930144645
684 0.12236329781160661
685 0.12449838859993509
686 0.12566580023508553
687 0.12034961556771881
688 0.12329903767367598
689 0.11638640891338153
690 0.12791623572435107
691 0.1293602272814387
692 0.12746969881930037
693 0.12342926830614567
694 0.12928120340533822
695 0.12336221447381164
696 0.11790801011835012
697 0.11570792224284565
698 0.11265038964563621
699 0.11502144744059975
700 0.12168015432954225
701 0.11986204414059977
702 0.12029796016195449
703 0.11697922177209703
704 0.13064227582036883
705 0.12880198701243836
706 0.13416296856549878
707 0.12566064483675976
708 0.11934351071088523
709 0.1263273789969126
710 0.14873620853391603
711 0.13348007570967838
712 0.14177972648095705
713 0.14031243128862372
714 0.13461876601202746
715 0.16133859490257346
716 0.1432594622824087
717 0.16450257216372893
718 0.1392399600618485
719 0.1514043229837231


==> figures/spectra/hres/wind/1/hres.dat <==
n spectrum
30 0.11100146577337841
31 0.09716073271565728
32 0.11945817128409397
33 0.07354285707959968
34 0.08007761857121164
35 0.07411388103568833
36 0.0661782225768254
37 0.0860097597593093
38 0.08772527117566661
39 0.07504995349570684
40 0.05730912521166817
41 0.05101283005005386
42 0.05725979624829727
43 0.05695904967040359
44 0.058565170619352944
45 0.035518644958344746
46 0.040697237600958586
47 0.035755098839465344
48 0.04106086168008921
49 0.04801957616860231
50 0.029938355953570854
51 0.029962166766270473
52 0.03300127918774864
53 0.034447741323220545
54 0.027783644802657482
55 0.02687896161727549
56 0.034061792780911496
57 0.026888425013520886
58 0.028076437642445037
59 0.02719716941546614
60 0.02701766522398965
61 0.02101288219559097
62 0.02386728183034694
63 0.021036031234107144
64 0.026807785015950894
65 0.019832189525074914
66 0.0220266710663395
67 0.01644438701907129
68 0.025846312825828992
69 0.016634572971469204
70 0.019750233185284724
71 0.018244066641263112
72 0.01645356854854152
73 0.013530981575979883
74 0.018013564823832526
75 0.015455366564177817
76 0.011573551829401545
77 0.014475285984940349
78 0.012217630743409154
79 0.013300132483985058
80 0.011962445141413373
81 0.0117816774172781
82 0.013617029321737549
83 0.01204220729640195
84 0.012555470106341431
85 0.013297895684885364
86 0.011677015317800889
87 0.008729046544490335
88 0.013332482673328556
89 0.010673890701207878
90 0.009019397174695153
91 0.009172753276072608
92 0.009317987593558836
93 0.009044875452532174
94 0.009312843664621038
95 0.008221769911782674
96 0.009911895907292693
97 0.008945362206275708
98 0.009503448445141189
99 0.00779710192680203
100 0.008700269982090577
101 0.005948308540981944
102 0.007667431664095583
103 0.006215350084171914
104 0.006067537243194912
105 0.007255740466937234
106 0.0074698345025916105
107 0.006669440817860056
108 0.006304426442192988
109 0.007071579173615804
110 0.007489766371785248
111 0.007703311338552445
112 0.006877345077632852
113 0.00564780694974595
114 0.006022415390415222
115 0.005574031558305968
116 0.005764548539467101
117 0.005897896120673913
118 0.005990602539649345
119 0.006160583928495316
120 0.005619445058175571


==> figures/spectra/hres/wind/1/mosaic_first.dat <==
n spectrum
30 0.0900834798052941
31 0.06645146298625881
32 0.060186338534232386
33 0.1016200131603987
34 0.09266026347649758
35 0.0677540022152264
36 0.057493318785569104
37 0.061777167889359094
38 0.0534678047537608
39 0.048483542549209904
40 0.06290793064124683
41 0.047193742034549055
42 0.045954463025038514
43 0.03133357106152784
44 0.04604445696314008
45 0.045105800650389424
46 0.037650754616661446
47 0.03340676809025589
48 0.031532967790287955
49 0.032015500062733356
50 0.027067605734426146
51 0.03044517236874125
52 0.02299968930719769
53 0.0239396987557298
54 0.02030055143216901
55 0.020518735395704767
56 0.02295659081812875
57 0.026744658479561725
58 0.016204500715371
59 0.02467686116482195
60 0.0235573093807123
61 0.020970028021698842
62 0.018127200733329473
63 0.018860721670171474
64 0.01784270204792955
65 0.016237168714675322
66 0.01908848538608544
67 0.011792810865138097
68 0.016318979250344434
69 0.020509810655314868
70 0.01564691971336847
71 0.014575989238034246
72 0.01410211607884387
73 0.01157324195912448
74 0.011114374641962407
75 0.012066610698341824
76 0.01234022589874203
77 0.012258810006753443
78 0.01054357542518274
79 0.010457741756550468
80 0.009631112790667641
81 0.011970008629863187
82 0.011502601585723374
83 0.009047350211775291
84 0.009653280501074106
85 0.010499570174412855
86 0.010038347858281185
87 0.008877981124060685
88 0.007714533682145797
89 0.008547728068286669
90 0.008511938204329321
91 0.007782020642781243
92 0.008103031716369462
93 0.007445942967611762
94 0.008840307651007422
95 0.0065211242770871645
96 0.008002811882104697
97 0.007668746730646155
98 0.008680353988594725
99 0.006645114357549085
100 0.006719742014066181
101 0.005914879111344392
102 0.007860759767268874
103 0.006409513189803647
104 0.00803585041956398
105 0.005626460950967946
106 0.007040991201722369
107 0.006710121602588963
108 0.005978468841343884
109 0.007460681006663795
110 0.00624011407847889
111 0.0069849638275833
112 0.005688676942736174
113 0.006096216859031392
114 0.005166134270034288
115 0.006906802506452297
116 0.005745792633176667
117 0.0053606071331667995
118 0.005810253886721186
119 0.0060627755531959355
120 0.005754677937833469


==> figures/spectra/hres/wind/1/mosaic_mean.dat <==
n spectrum
30 0.07923958867581567
31 0.06404475062501949
32 0.04524580064143566
33 0.05533973454418498
34 0.059431296200715134
35 0.027790146573330742
36 0.02855501681161671
37 0.027832121822455272
38 0.041330886268272464
39 0.027073021094134595
40 0.04111026182887481
41 0.023309264446000545
42 0.02787597687833839
43 0.025594907458427033
44 0.02747239179173245
45 0.01913062033318797
46 0.02284496548651036
47 0.021092225719642598
48 0.01974015638393746
49 0.01351728458791705
50 0.011982623803112024
51 0.015028569391642804
52 0.011621181621179161
53 0.010151306964500912
54 0.012913102178288997
55 0.012937249674088686
56 0.012430915752399636
57 0.011931733108382001
58 0.010946118537039452
59 0.008625186056045061
60 0.010994472057749526
61 0.0077100818588058985
62 0.00976045475905091
63 0.009141238963507426
64 0.007826199014479783
65 0.00779788727432962
66 0.00960357721824269
67 0.006494017863227048
68 0.008548334718495327
69 0.007975104439770304
70 0.00861142571312087
71 0.008490476948389926
72 0.00629261074103076
73 0.005992532050680215
74 0.006414449946065766
75 0.006280094922924095
76 0.007806582573529704
77 0.00711188770134662
78 0.0057391033942165055
79 0.006157277953530943
80 0.0043839152223056135
81 0.0052589008912114895
82 0.005961451731145484
83 0.005356679845367302
84 0.004645299880994377
85 0.0046494740046319795
86 0.00477624737217357
87 0.003565573161416097
88 0.004237923223569038
89 0.003455171157869975
90 0.0038421553698779433
91 0.0039699301212603386
92 0.004249843099811518
93 0.003784127097565726
94 0.0036502487867090703
95 0.0035760539560222336
96 0.003391173792310396
97 0.00366705668583755
98 0.003833027783041121
99 0.0033913391495470208
100 0.0031138588395167683
101 0.0026697281154695746
102 0.003459251238971878
103 0.0028241079347947175
104 0.002544014521311486
105 0.0024534670128712136
106 0.0027650205989899054
107 0.002648395686177177
108 0.0023309427822565754
109 0.002642160964195794
110 0.0023264473860569587
111 0.0025973692676947266
112 0.002593522354206214
113 0.002357052098845039
114 0.0020912496545521814
115 0.0023496729509212225
116 0.002124417971246422
117 0.0021974156849465984
118 0.0019566833316089697
119 0.002290712997739122
120 0.0021075727667369455


==> figures/spectra/hres/wind/1/reference.dat <==
n ref_53 ref_3
29.999999999999996 0.11100146577337844 0.11100146577337847
30.425594584068115 0.10842572832314532 0.10640823893226196
30.85722685980252 0.10590975966394839 0.1020050792462676
31.294982480832292 0.10345217288875604 0.09778412176016801
31.738948315910587 0.10105161327306972 0.09373782696960388
32.189212466152924 0.09870675752814353 0.08985896735396807
32.64586428252001 0.09641631307153266 0.08614061446655746
33.10899438354879 0.09417901731456696 0.0825761265589306
33.57869467333481 0.09199363696636016 0.07915913671737043
34.05505835976975 0.08985896735396813 0.07588354149025735
34.538179973037806 0.08777383175832269 0.07274348998604001
35.02815538437432 0.08573708076557494 0.06973337342233141
35.525081825090524 0.08374759163349077 0.06684781510746214
36.02905790586837 0.08180426767254763 0.06408166083659457
36.54018363632886 0.07990603764139412 0.061429969685246076
37.05856044487806 0.07805185515633692 0.05888800518377446
37.58429119883477 0.07624069811452994 0.05645122685706166
38.117480224843554 0.07447156813054899 0.05411528211428507
38.658233329577456 0.07274348998603995 0.05187599847428886
39.20665782073445 0.07105551109213747 0.04972937611266805
39.76286252833169 0.06940670096435829 0.04767158071725378
40.32695782630179 0.06779615070967952 0.04569893663923785
40.89905565439571 0.06622297252551854 0.04380792032770216
41.4792695403961 0.06468629921033921 0.04199515403582714
42.067714622645916 0.06318528368561434 0.04025739978753643
42.664507672896626 0.06171909852888038 0.038591553593800704
43.26976711948054 0.06028693551762766 0.0369946399082704
43.88361307081188 0.05888800518377446 0.03546380631233365
44.506167339221165 0.0575215363784792 0.03399631842010588
45.137553465127894 0.056186775847050896 0.032589554994250085
45.77789674155604 0.054882987813723694 0.03124100326390403
46.42732423899723 0.05360945357606682 0.029948254436351292
47.085964830626956 0.05236547110880531 0.028708999394418084
47.7539492178782 0.0511503546768347 0.027521024571912016
48.43140995637797 0.04996343445721515 0.02638220799973437
49.11848148225187 0.048804056169936876 0.025290515515603584
49.81530013880179 0.04767158071725379 0.024243997130620167
50.52200420356185 0.04656538383138626 0.02324078354618277
51.2387339157386 0.04548485573039837 0.022279082815033446
51.965631504040154 0.04442940078206074 0.021357177140468787
52.702841214900126 0.04339843717551333 0.02047341980799933
53.45050934110224 0.04239139660054672 0.01962623224397617
54.20878425081075 0.04140772393432595 0.018814101195931604
54.97781641701285 0.04044687693538351 0.018035576029596694
55.757758447378585 0.03950832594471341 0.01728926613776815
56.54876511454468 0.038591553593800704 0.016573838456395585
57.35099338682772 0.03769605451942656 0.0158880150834532
58.164602459373064 0.03682133508509091 0.015230570996342025
58.989753785745876 0.03596691310889934 0.014600331863745757
59.82661110997008 0.03513231759776425 0.013996171948031818
60.675340499021836 0.034317088487774 0.01341701209445087
61.53611037578426 0.03352077639058614 0.01286181780354271
62.40909155246935 0.03274294234570606 0.012329597383306128
63.294457264514094 0.0319831575785135 0.011819400177831535
64.1923832049577 0.03124100326390406 0.011330314869232552
65.10304755930625 0.030516070295415317 0.010861467849843511
66.0266310408919 0.029807959059710367 0.010412021661775338
66.96331692673415 0.02911627921629405 0.009981173501042108
67.91329109390935 0.028440649482341096 0.009568153783586953
68.87674205643634 0.02778069742251713 0.00917222477064555
69.85386100268553 0.027136059243676677 0.008792679250991826
70.84484183331858 0.02650637959432516 0.008428839277712201
71.849881199766 0.02589131136873446 0.008080054957252086
72.86917854325128 0.02529051551560357 0.0077457032885712585
73.90293613436799 0.02470366085115943 0.007425187050335031
74.95135911321863 0.02413042387659463 0.007117933734153245
76.01465553012298 0.023570488599741278 0.006823394521961667
77.09303638690382 0.023023546360882944 0.006541043305719267
78.18671567875825 0.022489295662608575 0.0062703757476703075
79.29591043672336 0.021967442003614474 0.0060109083794926115
80.42084077074406 0.02145769771636285 0.005762177738723
81.56172991335184 0.020959781808507574 0.005523739540917381
82.71880426396348 0.02047341980799933 0.005295167886066647
83.89229343380798 0.01999834361178519 0.005076054497851072
85.08243029149071 0.019534291338019094 0.004866007994374256
86.28945100920443 0.019081007181701522 0.004664653189073951
87.51359510959543 0.018638241273669115 0.004471630420561163
88.75510551329457 0.018205749542856458 0.004286594910190448
90.01422858712299 0.017783293581753765 0.00410921614621378
91.29121419298133 0.017370640514986782 0.0039391772934181495
92.58631573743251 0.016967562870946168 0.003776174627192237
93.89979022198824 0.016573838456395575 0.003619916991011346
95.23189829410865 0.016189250233989486 0.0034701252763715256
96.58290429892527 0.015813586202633217 0.0033265319242440153
97.95307633169834 0.015446639280618957 0.0031888804471593485
99.34268629101778 0.015088207191473737 0.0030569249710676338
100.75200993275891 0.014738092352456222 0.002930429796156582
102.18132692480427 0.014396101765640736 0.00280916897584278
103.63092090254067 0.014062046911528868 0.0026929259131843425
105.10107952514448 0.013735743645129589 0.0025814929739938824
106.5920945326649 0.013417012094450858 0.0024746711159608524
108.1042618039176 0.013105676561346598 0.002372269533120732
109.63788141519852 0.01280156542466467 0.002274105315036091
111.19325769983227 0.01250451104564198 0.002180003120080617
112.77069930856364 0.012214349675495105 0.002089794862242694
114.370519270807 0.011930921365155061 0.0020033194108889435
115.99303505676407 0.011654069877096733 0.0019204223029515512
117.63856864042353 0.011383642599214138 0.0018409554670252134
119.30744656345313 0.011119490460694395 0.0017647769588809723
120.99999999999993 0.010861467849843516 0.0016917507079243805


==> figures/spectra/hres/wind/2/hres.dat <==
n spectrum
30 0.08298462841088793
31 0.10024185741574301
32 0.0823964216212587
33 0.07047471265507438
34 0.07400927856803931
35 0.05816973499617838
36 0.05882808452870704
37 0.06387111857877648
38 0.051926608348438597
39 0.042705886648744334
40 0.06581516752628519
41 0.0394870203699982
42 0.030796847284904283
43 0.04404235334263256
44 0.0468557779828979
45 0.030234085592250833
46 0.04079996405039486
47 0.03776599722620432
48 0.03887494340701607
49 0.03298090998942821
50 0.03298408932895129
51 0.03202657828041707
52 0.03368550120175569
53 0.033079346271263466
54 0.028163834860178025
55 0.026260022674519795
56 0.024291696683577488
57 0.024237454658230552
58 0.02261493458001635
59 0.02186820105399134
60 0.022693023810481043
61 0.017327184094490536
62 0.01832908745257553
63 0.022963843581344144
64 0.020095945628860783
65 0.020448203078734684
66 0.021578012860178394
67 0.02162586946441591
68 0.01836169456508582
69 0.01580219373544305
70 0.014078427350109819
71 0.014703294787709459
72 0.014345016515791674
73 0.013100271187428063
74 0.013557732944598668
75 0.01340148857545801
76 0.014389996743703979
77 0.011154476399667606
78 0.014822035369879506
79 0.011388925739741637
80 0.010371908820005485
81 0.012179514750723095
82 0.011071286734624685
83 0.009268954231215635
84 0.010010013028788657
85 0.010815834720416894
86 0.009536901446604006
87 0.009719476711141425
88 0.00806365881905554
89 0.011699175569712478
90 0.007065077036596081
91 0.00750261444626882
92 0.009743879625940102
93 0.008593441809082477
94 0.008010872669696535
95 0.007596173940539993
96 0.007797039006861899
97 0.006162804454853732
98 0.007964848025964661
99 0.0072576139702379
100 0.007433435383181403
101 0.0074034135058842175
102 0.006616139193818611
103 0.0056473377364383865
104 0.006207834992672422
105 0.0065012123271378005
106 0.005404220754828583
107 0.007320218465532822
108 0.005396824973062131
109 0.006902797412934957
110 0.005273856126618762
111 0.005348249408598083
112 0.006390652702890515
113 0.005440336245379026
114 0.004867428434836431
115 0.00624052717405898
116 0.0048545083065414715
117 0.005238019831615711
118 0.0060264314986769405
119 0.005062402890128475
120 0.0054911014663687


==> figures/spectra/hres/wind/2/mosaic_first.dat <==
n spectrum
30 0.08025454801712262
31 0.06878174473808826
32 0.10418213491052045
33 0.06073776424968663
34 0.07598013008611199
35 0.07602465374541834
36 0.06282726797881627
37 0.06990531416252155
38 0.054164193548585704
39 0.04127308280044904
40 0.03929080057453478
41 0.048628894143988646
42 0.04182645175726835
43 0.04432605677358516
44 0.040878833109636956
45 0.03763147422691179
46 0.03399592583315243
47 0.04229839884223274
48 0.04013899599436356
49 0.03518730420026979
50 0.0288153762929095
51 0.038949885632685005
52 0.03855936812500063
53 0.030530699159803987
54 0.025299319535569947
55 0.02797856065017617
56 0.022235845885766874
57 0.030454343096771058
58 0.02460289506425906
59 0.01975735202531482
60 0.024289136318289276
61 0.016004230197253014
62 0.027982787359822712
63 0.019832715624246454
64 0.022046246747438065
65 0.022257884150674548
66 0.021071860953270606
67 0.022770612419469774
68 0.016553042806930617
69 0.018760881318423538
70 0.017369837823436825
71 0.017012103401464904
72 0.01411155691322332
73 0.015349296358930894
74 0.011593619892749249
75 0.013200842872483742
76 0.012093870863754783
77 0.01542068763074807
78 0.011325422884777735
79 0.014917205199207199
80 0.016263688590590852
81 0.012989863562437875
82 0.013202353292479433
83 0.008613068372082946
84 0.010593095038009419
85 0.009257081536489464
86 0.011188636285171895
87 0.009651288496679575
88 0.00998664794213245
89 0.011763665123406661
90 0.010219498217525155
91 0.009342180686919301
92 0.010261187974953994
93 0.007381811737250753
94 0.009152713774296373
95 0.007836643924494867
96 0.010241429370596697
97 0.008520774536020006
98 0.010073192890551025
99 0.009502087426497618
100 0.009308097594871018
101 0.007643512482701759
102 0.00819529743647682
103 0.00799100044693253
104 0.007074574098090097
105 0.007638130069366126
106 0.006827049425079746
107 0.007845065146302344
108 0.006367860279383802
109 0.006788062242834766
110 0.007972700271021906
111 0.007121433269490067
112 0.006412837675393712
113 0.005818088358042336
114 0.006067018015180913
115 0.0054277092046451335
116 0.006294193861447806
117 0.00669355283292894
118 0.006248384798366686
119 0.005618268722568576
120 0.006421915476370709


==> figures/spectra/hres/wind/2/mosaic_mean.dat <==
n spectrum
30 0.036439786412733495
31 0.032513162821899165
32 0.03946389142367367
33 0.028044439658698406
34 0.033771974333553056
35 0.03460677307301395
36 0.031127966618999248
37 0.02828241982962642
38 0.026845942462694165
39 0.0244434662584712
40 0.020876378013650276
41 0.014951231719492492
42 0.018055292810157993
43 0.011336602221414183
44 0.020481750069938888
45 0.01808205128139418
46 0.017722173367209746
47 0.015459659546151428
48 0.013983489248970367
49 0.012579649990481744
50 0.012893201301075439
51 0.01240794456088742
52 0.012940538318361606
53 0.01020320445532942
54 0.0077710879726011
55 0.00823187815021526
56 0.009585755397063772
57 0.009798301699023602
58 0.008937000657623793
59 0.006218956916812417
60 0.007336055889065232
61 0.007047297440704382
62 0.008075461436804623
63 0.006645990425772215
64 0.007281808786133843
65 0.00831613756728184
66 0.0069677000811456365
67 0.00794433665942786
68 0.0077611286809723574
69 0.006739144966976187
70 0.0066028239900318975
71 0.006731701399137813
72 0.006250249023087399
73 0.005431883598678118
74 0.006036073679598549
75 0.0050153278840360214
76 0.005871530792258028
77 0.0038366644183971867
78 0.0047809068281650605
79 0.004263452403022383
80 0.004243011415982064
81 0.003889742797045876
82 0.00423568642781394
83 0.0036594982540862305
84 0.003707211259481355
85 0.003515823196052677
86 0.0042054733929963155
87 0.003033985002662115
88 0.003483654222692664
89 0.0034320585220058717
90 0.0032507975480205254
91 0.00280854164148723
92 0.003077969288522327
93 0.002784875126871113
94 0.0029266984368744122
95 0.0028098577171255636
96 0.0034336966897595715
97 0.0026137496471625673
98 0.0032609296458066157
99 0.0025927299693868653
100 0.002512524943678735
101 0.0024240751055970506
102 0.002659964811959992
103 0.003021844084717644
104 0.0021655567317275864
105 0.0026483523906687323
106 0.002343060512446514
107 0.0025999557692132826
108 0.0018134374096442567
109 0.002254686363348673
110 0.0022127461705952686
111 0.001951233742719765
112 0.002096011668370759
113 0.001794069019438618
114 0.0018849195387779106
115 0.0020396415645391125
116 0.0019391415684091957
117 0.002076045170863688
118 0.0020236177820536394
119 0.0019912069970295073
120 0.0020468048353721956


==> figures/spectra/hres/wind/3/hres.dat <==
n spectrum
30 0.08058733574512233
31 0.07078428573063773
32 0.06108202001326596
33 0.05648354598724765
34 0.05880833531710216
35 0.06949961467095778
36 0.06847138031590097
37 0.05954324036506711
38 0.0515876385440491
39 0.055321622770268086
40 0.04582305131340862
41 0.051920807130650545
42 0.036583823539875646
43 0.052939927417672464
44 0.030246482013862173
45 0.03844541131393172
46 0.04136356102639886
47 0.041846428351050034
48 0.0279516038485407
49 0.027186257736554177
50 0.03108869978878745
51 0.024816628709949412
52 0.02593518889979662
53 0.030805839668123225
54 0.0210213443354305
55 0.029732000076137063
56 0.024807003734505874
57 0.021507020876620993
58 0.018101703467731135
59 0.022849771051996863
60 0.026616007054800245
61 0.01547103451236909
62 0.017465914834950247
63 0.017873106209521365
64 0.018844367741114868
65 0.018010116518182646
66 0.020259619705779226
67 0.01934237930587803
68 0.01943936676250485
69 0.018746357997429235
70 0.015420468767382782
71 0.018865511757376698
72 0.014088998277144844
73 0.010844434450301137
74 0.014252332022967159
75 0.011690038665645242
76 0.013828466708574905
77 0.016069956503623396
78 0.011885796772814308
79 0.011741555684772956
80 0.009735559157494975
81 0.012892085197536957
82 0.008302253524799793
83 0.010648568595820432
84 0.00807329083246816
85 0.011923750509662046
86 0.00916959154370654
87 0.010151729388547168
88 0.010432907407289783
89 0.009433509294610717
90 0.009272505804464353
91 0.009644275575715327
92 0.009973339583216233
93 0.007354571485838315
94 0.006713184608415464
95 0.009074164280777128
96 0.007558341479195931
97 0.008856915328720901
98 0.007565627088742971
99 0.008622562383258838
100 0.008175604310326514
101 0.006422294728916797
102 0.008491778497453799
103 0.007142657369755004
104 0.0062267318353718005
105 0.005543483262116112
106 0.006301942686956049
107 0.006691648729652071
108 0.007753632319855764
109 0.005259391646863589
110 0.00626496553252098
111 0.005510811152528893
112 0.006924542943667919
113 0.0069436925681751645
114 0.0059541601225667675
115 0.005149715800684903
116 0.006100071440882074
117 0.0050170493722524745
118 0.005504522053810844
119 0.006224098895141162
120 0.005188961377185422


==> figures/spectra/hres/wind/3/mosaic_first.dat <==
n spectrum
30 0.07375026734230739
31 0.0719023794785123
32 0.07399360550157161
33 0.08385686153487348
34 0.08270279111698445
35 0.054437456355837355
36 0.05376320543727184
37 0.04460495582643949
38 0.04256452963348779
39 0.06306247596657161
40 0.0644197236795916
41 0.04514140817979581
42 0.034507165876078716
43 0.03573113490701176
44 0.044274893398288676
45 0.03365663062755864
46 0.027551939222616693
47 0.027063148580272756
48 0.02682958779525313
49 0.02727947213051328
50 0.028706934573770965
51 0.027405266363658608
52 0.025957396940015077
53 0.022956679116571156
54 0.025801245313924838
55 0.027589110302775513
56 0.020182398462597735
57 0.023176729852297004
58 0.02237348359717807
59 0.01879164847953302
60 0.01961307089282185
61 0.019428961416764895
62 0.016266777564417682
63 0.018997907669713716
64 0.01914176092361638
65 0.012896634805293022
66 0.015456048740264926
67 0.016066317985317387
68 0.014177420754663071
69 0.012366321243237664
70 0.013211393439259814
71 0.014141812632952673
72 0.011483599192540203
73 0.012896519193948111
74 0.011776897295107908
75 0.01091804777952159
76 0.010450829327474391
77 0.010841233287604089
78 0.010635017385946969
79 0.012015759802543626
80 0.01007078818721657
81 0.008259105526485136
82 0.00989682747705074
83 0.009739933567700618
84 0.008502098099342312
85 0.01116076249505548
86 0.006388285978757068
87 0.007325865237755273
88 0.008078931342201171
89 0.007504295808712123
90 0.008740659876335873
91 0.008310022392192355
92 0.0071607524167389735
93 0.006939257710391439
94 0.007422530095944553
95 0.006998942148891576
96 0.0067161440983483315
97 0.006916410123472588
98 0.006081430425621854
99 0.006173953264980214
100 0.005895483998943062
101 0.007163801199632967
102 0.00580802834659583
103 0.006736885273648586
104 0.005779740943567562
105 0.004875578542600371
106 0.0053862770360840724
107 0.006256142225349617
108 0.005393816151635046
109 0.006256957315275286
110 0.005888660393520177
111 0.0066519946304668745
112 0.005389002711537886
113 0.004798902884412018
114 0.005121458268884286
115 0.004710246693203524
116 0.004966459450049714
117 0.005387337949712998
118 0.0053114942542202195
119 0.005548212316093672
120 0.005075764217710073


==> figures/spectra/hres/wind/3/mosaic_mean.dat <==
n spectrum
30 0.038261021119176064
31 0.026460477428032127
32 0.043180854752226355
33 0.029185209906772792
34 0.03514315706530912
35 0.041821875314452764
36 0.026292187445269757
37 0.022986686184489197
38 0.018028931943749747
39 0.024500171412188188
40 0.026499439453860792
41 0.020024990794457048
42 0.021306628916578176
43 0.017075189958952346
44 0.024097931643063057
45 0.014719603714328493
46 0.012111407589748189
47 0.014586280172053259
48 0.012356616445399881
49 0.011522262713384343
50 0.012955120369563315
51 0.013666070027564758
52 0.011608465501540724
53 0.009107088181627379
54 0.007696744360074817
55 0.009531921646348824
56 0.008532418019668017
57 0.009041621662000716
58 0.010840178245036771
59 0.008262425523935886
60 0.007554345428557789
61 0.007176082321357923
62 0.00885500136186792
63 0.006481738207569483
64 0.008302288702060403
65 0.007660988357431471
66 0.007649185295433832
67 0.00729755570012641
68 0.006255272548320232
69 0.005799847559282179
70 0.006390460690620714
71 0.00713717157484164
72 0.005709818580354027
73 0.004111763055643834
74 0.004939698661887586
75 0.00499959449510917
76 0.004594796212921467
77 0.004237429692879041
78 0.004602473286959031
79 0.004409257146446393
80 0.004419351817723919
81 0.0038366809032578603
82 0.0038377760514405153
83 0.004054482702259481
84 0.0038185056976224535
85 0.003502493335352869
86 0.003987828219593793
87 0.003752135582167828
88 0.00317471002512754
89 0.003268906391260827
90 0.003239746474195365
91 0.0030120795092423293
92 0.0031134888120421178
93 0.002423897385782715
94 0.002883584076384362
95 0.0028525916671372662
96 0.002561259074044145
97 0.002863717408045284
98 0.002841314031237152
99 0.0028020607116087727
100 0.002362109533840413
101 0.0027936054875819655
102 0.002576422424403051
103 0.002264453489771374
104 0.0024936232274385445
105 0.0021551569383013516
106 0.0022709167208852577
107 0.002578885238665996
108 0.0020839499568051454
109 0.0018683751072391336
110 0.0022936835289674063
111 0.0020177883898218566
112 0.0021858786923208895
113 0.0016005850103657047
114 0.0019171582442816938
115 0.0017576588224124485
116 0.001838920694731522
117 0.0019487900145019996
118 0.0019600375623260256
119 0.002133849167522121
120 0.0017575540534300528

